When a Zero-Shooter Cheats: Improving Age Estimation via Activation Steering

Different age-related regulations have been proposed to protect minors from harmful content and interactions online. Automated age estimation is central to enforcing such regulations, and vision-language models (VLMs) achieve state-of-the-art performance on this task. However, we find that the zero-shot nature of VLM-based age estimation produces an unexpected side effect we call the identity shortcut: Instead of estimating age from visual features, VLMs tend to identify the depicted person and infer their age from memorized knowledge. This phenomenon leads to substantially incorrect predictions when non-celebrities are misidentified as celebrities. It also produces deceptively high robustness to noise and adversarial perturbations on celebrity images, which dominate popular benchmarks. To mitigate this, we propose an activation steering method that suppresses the shortcut by intervening on the hidden states of the VLM. This method improves age estimation accuracy for both memorized and unseen identities, reducing mean absolute error by up to 25% across popular benchmarks.

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Adversarial/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.641860465116279 0.3630715447171805
0.5 16.683720930232557 0.738415021982318
0.75 40.16279069767442 1.2339465837128447
0.99 55.353488372093025 0.9966860706855291

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Adversarial/CelebA.dat <==
0.0 0.0 0.0
0.25 4.931818181818182 0.3743977689210626
0.5 13.386363636363637 0.9388223901109497
0.75 37.484848484848484 1.7101585978521752
0.99 53.121212121212125 1.4007995840362635

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Adversarial/FG-Net.dat <==
0.0 0.0 0.0
0.25 10.813953488372093 0.5088470445548054
0.5 30.99418604651163 1.0060826732386219
0.75 45.43023255813954 1.1592119753037946
0.99 51.00581395348837 1.0853733127501506

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Adversarial/HoverAir.dat <==
0.0 0.0 0.0
0.25 9.24090909090909 0.48053499408570316
0.5 22.427272727272726 0.8473565648586292
0.75 40.18636363636364 1.12865896337082
0.99 49.18636363636364 1.1199483375307049

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.8413461538461537 0.23285140495774193
0.5 3.4375 0.3981740956974317
0.75 4.2548076923076925 0.3768290942089256
0.99 5.341346153846154 0.41931137917775835

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Brightness/CelebA.dat <==
0.0 0.0 0.0
0.25 1.6189801699716715 0.10800694893677473
0.5 2.2195467422096318 0.12234689534251823
0.75 2.9305949008498584 0.14937534382709142
0.99 3.3541076487252126 0.16503375662007774

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.725609756097561 0.2551268215724836
0.5 2.408536585365854 0.3195045177338467
0.75 3.5548780487804876 0.341926194325892
0.99 4.646341463414634 0.39202564883254826

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.040909090909091 0.26778212967018317
0.5 2.85 0.298482733418133
0.75 3.286363636363636 0.3133054608455498
0.99 3.95 0.3405285755172413

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.911627906976744 0.2703810555538884
0.5 3.3674418604651164 0.29416433757655763
0.75 4.544186046511628 0.3449811756038271
0.99 8.125581395348837 0.527114645687983

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Contrast/CelebA.dat <==
0.0 0.0 0.0
0.25 1.9645892351274787 0.11169266784426546
0.5 2.4362606232294617 0.1223359200972015
0.75 2.9674220963172804 0.13974830937749808
0.99 5.100566572237961 0.22528754861022082

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.308139534883721 0.26519968882788403
0.5 3.133720930232558 0.30366009234586555
0.75 4.622093023255814 0.3752786978839044
0.99 10.779069767441861 0.7088638716135857

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.668181818181818 0.30229074699286757
0.5 3.4272727272727272 0.39364361644683965
0.75 4.618181818181818 0.43961683336778096
0.99 8.336363636363636 0.6196024633763882

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.6923076923076925 0.4515216018545332
0.5 7.1201923076923075 0.5146251219036924
0.75 8.98076923076923 0.6149322833707329
0.99 11.451923076923077 0.7287979362787846

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/DefocusBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.668555240793201 0.14662924769285204
0.5 3.6147308781869687 0.189702348098033
0.75 4.3229461756373935 0.21941588109486407
0.99 4.961756373937677 0.24107618524969296

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.4939024390243905 0.28671467648576615
0.5 4.0182926829268295 0.35726426823833907
0.75 4.908536585365853 0.39712062478528076
0.99 5.640243902439025 0.4654070770910676

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.2681818181818185 0.3829846163733773
0.5 5.381818181818182 0.45703697322105025
0.75 6.740909090909091 0.5061651279368162
0.99 8.177272727272728 0.6045981925670111

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.1971153846153846 0.17125903404120288
0.5 1.3221153846153846 0.18826386987233065
0.75 1.4519230769230769 0.21701388572801258
0.99 7.2548076923076925 0.5214849393625515

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Elastic/CelebA.dat <==
0.0 0.0 0.0
0.25 0.8583569405099151 0.07624865332066277
0.5 0.8286118980169972 0.07662172157857663
0.75 1.0226628895184136 0.08519376586295631
0.99 3.9787535410764874 0.19552223080540013

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.7865853658536586 0.1646940369616063
0.5 0.7804878048780488 0.1576072150699429
0.75 1.2073170731707317 0.22328659023739142
0.99 4.640243902439025 0.44573856348551893

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.1772727272727272 0.17965108306208297
0.5 0.9954545454545455 0.17492592614981065
0.75 1.540909090909091 0.19920460733193168
0.99 5.5590909090909095 0.4625261176047969

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.230769230769231 0.2910510007284532
0.5 4.447115384615385 0.46670332944715287
0.75 4.759615384615385 0.38335070830897416
0.99 5.759615384615385 0.46353685873633155

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Fog/CelebA.dat <==
0.0 0.0 0.0
0.25 2.226628895184136 0.12338191358422458
0.5 2.5056657223796033 0.1300070135737849
0.75 2.7563739376770537 0.13776632643876333
0.99 3.3937677053824364 0.17589155384869687

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.7560975609756095 0.3414766930366303
0.5 3.9695121951219514 0.3649810508726703
0.75 6.823170731707317 0.5188258359388136
0.99 8.195121951219512 0.6053424437296497

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.081818181818182 0.339862857389872
0.5 3.7545454545454544 0.33724532645817534
0.75 4.113636363636363 0.35262179452986264
0.99 5.504545454545455 0.4555669307573802

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.711538461538462 0.45403282879849516
0.5 6.1298076923076925 0.47863698301384056
0.75 7.514423076923077 0.6185308083077529
0.99 8.283653846153847 0.6096537619691216

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Frost/CelebA.dat <==
0.0 0.0 0.0
0.25 4.103399433427762 0.1888663044249076
0.5 4.907932011331445 0.214891780761624
0.75 5.029745042492918 0.23293447835420977
0.99 5.627478753541077 0.27970479472432974

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.786585365853658 0.5685965143456295
0.5 8.670731707317072 0.6315089242624197
0.75 9.390243902439025 0.693757335932506
0.99 11.871951219512194 0.9294793422638217

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.1 0.5211993479759706
0.5 5.9772727272727275 0.5060968442675878
0.75 7.509090909090909 0.6229591774260128
0.99 8.022727272727273 0.6016658411216745

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.488372093023256 0.4112985393668331
0.5 6.26046511627907 0.4923517575730325
0.75 8.432558139534883 0.5865404358788922
0.99 11.17674418604651 0.6866931713217079

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.236543909348442 0.13300499872385946
0.5 3.4305949008498584 0.17220615265452394
0.75 4.229461756373937 0.21278930425143727
0.99 4.906515580736544 0.24912203702943048

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.005813953488372 0.2591611218705213
0.5 3.61046511627907 0.3381553071034641
0.75 4.505813953488372 0.39178429777172025
0.99 5.738372093023256 0.48200538333945414

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.5272727272727273 0.34691188903353776
0.5 5.163636363636364 0.45057605669855855
0.75 6.459090909090909 0.5334402577984905
0.99 7.9409090909090905 0.5848682803284302

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.413953488372093 0.45277004860967457
0.5 7.832558139534884 0.5520985500207937
0.75 10.227906976744187 0.6720863049175682
0.99 13.004651162790697 0.8350747381252749

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 3.5679886685552407 0.17804953188541478
0.5 4.8696883852691215 0.23319976407668375
0.75 6.337110481586402 0.2934773360179941
0.99 7.341359773371105 0.321503949666663

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 8.63953488372093 0.6303690737215837
0.5 10.598837209302326 0.7708986578349755
0.75 11.901162790697674 0.7789248339554141
0.99 13.982558139534884 0.8684604125597375

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.1045454545454545 0.46101297588776174
0.5 8.081818181818182 0.598492031898864
0.75 11.05 0.6895688256361786
0.99 13.345454545454546 0.8052224354477837

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.353488372093023 0.2673967559021153
0.5 2.6232558139534885 0.314374694915557
0.75 3.2465116279069766 0.34662663562707097
0.99 3.9302325581395348 0.394169334580832

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GlassBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.4079320113314449 0.09582145730853023
0.5 1.661473087818697 0.10968050598109254
0.75 1.8781869688385269 0.11944738362021799
0.99 2.140226628895184 0.1301661767206094

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.430232558139535 0.21457842807423702
0.5 1.3255813953488371 0.20020333784074093
0.75 1.5930232558139534 0.23091802673214643
0.99 1.7790697674418605 0.24221272502318214

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.8772727272727272 0.21521113809333628
0.5 2.1363636363636362 0.23827501173461307
0.75 2.5863636363636364 0.27556699965666154
0.99 3.213636363636364 0.3275554047800176

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 7.344186046511628 0.48341963408501465
0.5 8.93953488372093 0.6128639725571986
0.75 9.4 0.6411117979570493
0.99 11.306976744186047 0.7994554600875466

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ImpulseNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 4.475920679886686 0.2155772496561197
0.5 4.991501416430595 0.232164809515077
0.75 5.756373937677054 0.27162285114276963
0.99 6.715297450424929 0.2775256197254447

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 8.25 0.6263506228609083
0.5 9.86046511627907 0.6402388082354936
0.75 11.180232558139535 0.6887857412970049
0.99 12.273255813953488 0.830401849408844

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 7.722727272727273 0.5376734078077141
0.5 8.868181818181819 0.5701090455489004
0.75 10.209090909090909 0.6925575701549752
0.99 11.604545454545455 0.7541427656911707

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.4 0.2538018117623812
0.5 2.841860465116279 0.28598499076803996
0.75 3.3674418604651164 0.2937963994823614
0.99 4.962790697674419 0.40376010756168496

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/JPEG/CelebA.dat <==
0.0 0.0 0.0
0.25 1.7974504249291785 0.11162008200640905
0.5 2.2138810198300285 0.130455518261795
0.75 2.5240793201133145 0.1305891447573911
0.99 3.813031161473088 0.18685785246387313

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.011627906976744 0.38168844843228583
0.5 3.563953488372093 0.36402483287410986
0.75 4.936046511627907 0.5001452098371673
0.99 7.343023255813954 0.5854729574977485

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.4272727272727272 0.24612015659041442
0.5 2.65 0.2749924867493567
0.75 3.7045454545454546 0.3926966384975847
0.99 4.972727272727273 0.42313851852585505

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 8.14018691588785 0.7577847994417007
0.5 10.074766355140186 0.7732028763338595
0.75 11.30373831775701 0.7710883155331081
0.99 12.822429906542055 0.8201334273675617

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/MotionBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.34985835694051 0.1382205852733812
0.5 3.2025495750708215 0.16884681740704185
0.75 4.296033994334278 0.22045016032859405
0.99 5.208215297450425 0.24714336416285332

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.447674418604651 0.2967127150881903
0.5 3.5348837209302326 0.3545458620682365
0.75 4.366279069767442 0.3939752308343428
0.99 4.738372093023256 0.4274432975098121

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.3181818181818183 0.2917504620067327
0.5 4.745454545454545 0.438388895207237
0.75 6.581818181818182 0.5168948786283495
0.99 7.618181818181818 0.5364007551240685

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.73953488372093 0.29568426122495356
0.5 3.6930232558139533 0.3688738518085178
0.75 7.362790697674418 0.5609175501975873
0.99 19.651162790697676 0.9940747900136426

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Pixelate/CelebA.dat <==
0.0 0.0 0.0
0.25 1.4745042492917848 0.10083594252280707
0.5 2.086402266288952 0.12028598035726862
0.75 3.803116147308782 0.19696858156303082
0.99 9.178470254957507 0.36470684688805244

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.6162790697674418 0.21990847100728758
0.5 2.2848837209302326 0.28748460922864755
0.75 3.9244186046511627 0.348741141900743
0.99 12.761627906976743 0.7832072264081236

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.2181818181818183 0.2527341101399837
0.5 3.140909090909091 0.29572127184832525
0.75 5.463636363636364 0.47843384930341076
0.99 12.627272727272727 0.6596304431746122

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.2211538461538463 0.33036322504651056
0.5 3.5673076923076925 0.31966843594312677
0.75 3.735576923076923 0.31870528208951826
0.99 3.980769230769231 0.32847211763931206

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Saturate/CelebA.dat <==
0.0 0.0 0.0
0.25 2.9490084985835696 0.1398624933182243
0.5 3.0240793201133145 0.1509584830915815
0.75 3.1189801699716715 0.1560261512167031
0.99 3.130311614730878 0.15779069460657635

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.439024390243903 0.41795612588775893
0.5 5.329268292682927 0.4515580269496646
0.75 5.402439024390244 0.44639139999503197
0.99 5.323170731707317 0.4323627358672105

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.6863636363636365 0.44678278531092414
0.5 5.327272727272727 0.423397229708365
0.75 5.427272727272728 0.4280417731708716
0.99 5.286363636363636 0.43239098590072844

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.786046511627907 0.36576473713586555
0.5 5.4186046511627906 0.37586246467339457
0.75 5.976744186046512 0.4264607441162107
0.99 6.6465116279069765 0.4907171798993497

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ShotNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 2.981586402266289 0.14846706736818643
0.5 3.215297450424929 0.15751876719255622
0.75 3.405099150141643 0.1666467864912127
0.99 3.917847025495751 0.18526151498859353

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.825581395348837 0.53591809242976
0.5 6.988372093023256 0.5430984692255013
0.75 7.808139534883721 0.5988278562334372
0.99 9.011627906976743 0.6763698903027711

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.9 0.37288799195663985
0.5 5.463636363636364 0.39539469481545186
0.75 5.818181818181818 0.4162188928819616
0.99 7.068181818181818 0.48736043292954595

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.072115384615385 0.4017780801333457
0.5 5.721153846153846 0.4662675122797109
0.75 8.028846153846153 0.5277485752590748
0.99 10.04326923076923 0.6715059031058114

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Snow/CelebA.dat <==
0.0 0.0 0.0
0.25 3.311614730878187 0.16326133668564063
0.5 3.8399433427762037 0.1761444840857522
0.75 4.590651558073654 0.19571718195924676
0.99 5.686968838526912 0.26336400700172485

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 11.609756097560975 0.7611217903648139
0.5 12.713414634146341 0.8165617822627473
0.75 14.829268292682928 0.8885554383999743
0.99 14.871951219512194 0.8817737504829773

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.1909090909090905 0.5007428741335137
0.5 7.0227272727272725 0.5635792926318317
0.75 8.50909090909091 0.6356649056511486
0.99 9.409090909090908 0.6542799622261852

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 9.427906976744186 0.5947786615257568
0.5 12.804651162790698 0.7264722519900996
0.75 15.93953488372093 0.8507714687370842
0.99 21.6046511627907 1.025171519096183

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Spatter/CelebA.dat <==
0.0 0.0 0.0
0.25 5.240793201133145 0.23755135312250542
0.5 6.334277620396601 0.2769152984529509
0.75 7.447592067988668 0.32354375687514647
0.99 10.152974504249292 0.43452221323120066

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 15.0 0.8444054426929876
0.5 17.046511627906977 0.9270225849486583
0.75 17.71511627906977 0.92390728687765
0.99 20.813953488372093 0.9780591665931108

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 9.577272727272728 0.6667685481254694
0.5 10.35909090909091 0.6748833970021868
0.75 12.068181818181818 0.7008256239762053
0.99 17.05909090909091 0.8164151610863742

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.162790697674419 0.3967227106590365
0.5 7.7627906976744185 0.555904484708103
0.75 9.293023255813953 0.6757891372527776
0.99 10.73953488372093 0.7109346669493487

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/SpeckleNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 3.6189801699716715 0.1723657275573965
0.5 4.3668555240793205 0.19751963103716272
0.75 5.286118980169972 0.23289067091249943
0.99 6.194050991501417 0.26515041630226166

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.686046511627907 0.5674801774028144
0.5 8.88953488372093 0.6533109593961163
0.75 10.587209302325581 0.7089613138622657
0.99 11.88953488372093 0.7850107813345466

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.5 0.4550224769672972
0.5 8.540909090909091 0.605290583487222
0.75 9.631818181818181 0.6745855365561346
0.99 10.963636363636363 0.7458661431726064

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.4375 0.2950837427209355
0.5 4.3173076923076925 0.33794546854123586
0.75 5.586538461538462 0.3948881218567716
0.99 6.2548076923076925 0.44852175407158906

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ZoomBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.365439093484419 0.16315237267988006
0.5 4.104815864022663 0.19053094245646512
0.75 4.713881019830028 0.21230496348284442
0.99 5.070821529745042 0.21957168332932483

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.426829268292683 0.461651087212347
0.5 5.414634146341464 0.5209688754920376
0.75 5.640243902439025 0.5287599556079466
0.99 6.25 0.5481279996366932

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.872727272727273 0.4226157321964301
0.5 6.295454545454546 0.4824565979397193
0.75 7.2727272727272725 0.5946670080712022
0.99 8.440909090909091 0.6386360695273

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.11704543017846036 0.007173565987018456
0.5 0.13430234125322035 0.010609895529190986
0.75 0.1630405602149208 0.01749489350478044
0.99 0.19601515142326562 0.024244210269816553

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct_CelebA.dat <==
0.0 0.0 0.0
0.25 0.07434518188767482 0.00422112388436279
0.5 0.084040256550224 0.007347747882707554
0.75 0.10346699696614192 0.016866454403329234
0.99 0.12024020837082683 0.022580282796394846

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.1318096428489579 0.017490119316985582
0.5 0.14916154822880134 0.02234147414781498
0.75 0.16574770905558694 0.02295225748273577
0.99 0.18498293819021275 0.02303114696574234

==> data/common_corruptions/Qwen_Qwen2.5-VL-7B-Instruct_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.11818610947133674 0.009322210120894594
0.5 0.13124797517800701 0.013535793301450043
0.75 0.1522971068817202 0.016888760739294417
0.99 0.1720204302535773 0.01958630339477177

==> data/common_corruptions/Qwen_Qwen3.5-9B/Adversarial/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.53953488372093 0.822393635423079
0.5 28.544186046511626 1.6621861332731036
0.75 51.25116279069768 1.6022593378098169
0.99 74.1906976744186 5.563240203887606

==> data/common_corruptions/Qwen_Qwen3.5-9B/Adversarial/CelebA.dat <==
0.0 0.0 0.0
0.25 5.805460750853243 0.5047493254993827
0.5 15.484641638225256 0.7419043269821947
0.75 31.9419795221843 1.060648578115484
0.99 51.52901023890785 1.0440060682251102

==> data/common_corruptions/Qwen_Qwen3.5-9B/Adversarial/FG-Net.dat <==
0.0 0.0 0.0
0.25 8.284883720930232 0.4334824106316372
0.5 27.953488372093023 0.9811574560634965
0.75 41.366279069767444 1.29443629419152
0.99 52.58720930232558 5.389875719449215

==> data/common_corruptions/Qwen_Qwen3.5-9B/Adversarial/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.511415525114155 0.4514483608450581
0.5 17.420091324200914 0.9512123732413236
0.75 34.64383561643836 1.4006749332803976
0.99 93.79908675799086 11.95056395373512

==> data/common_corruptions/Qwen_Qwen3.5-9B/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.4663461538461537 0.5942853088122602
0.5 4.831730769230769 0.6728212182023899
0.75 5.581730769230769 0.699161628409111
0.99 7.028846153846154 0.7861690835429446

==> data/common_corruptions/Qwen_Qwen3.5-9B/Brightness/CelebA.dat <==
0.0 0.0 0.0
0.25 2.2209631728045327 0.19151445796526095
0.5 2.8441926345609065 0.19490651750460497
0.75 3.178470254957507 0.1962945546646782
0.99 3.8810198300283285 0.21566059683129193

==> data/common_corruptions/Qwen_Qwen3.5-9B/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.829268292682927 0.27386260326720346
0.5 2.3658536585365852 0.31766178833327724
0.75 3.1341463414634148 0.36448161323905576
0.99 4.115853658536586 0.4186853193712935

==> data/common_corruptions/Qwen_Qwen3.5-9B/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.0272727272727273 0.23913741181175302
0.5 2.8045454545454547 0.29648754571370417
0.75 3.25 0.31815746660061117
0.99 4.218181818181818 0.3670726072908339

==> data/common_corruptions/Qwen_Qwen3.5-9B/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.046511627906977 0.6011263069082331
0.5 5.432558139534883 0.6970038962830192
0.75 6.841860465116279 0.7369799842269766
0.99 9.953488372093023 0.8843514872039677

==> data/common_corruptions/Qwen_Qwen3.5-9B/Contrast/CelebA.dat <==
0.0 0.0 0.0
0.25 2.5594900849858355 0.15908225432376027
0.5 3.103399433427762 0.17256898822482356
0.75 3.726628895184136 0.19018311522453016
0.99 6.1784702549575075 0.25531731279617215

==> data/common_corruptions/Qwen_Qwen3.5-9B/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.5406976744186047 0.29808719089121133
0.5 3.2674418604651163 0.3716247814368978
0.75 4.0523255813953485 0.416196605356999
0.99 10.30232558139535 0.7236043584976616

==> data/common_corruptions/Qwen_Qwen3.5-9B/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.268181818181818 0.25337300080254693
0.5 2.459090909090909 0.26208918338054116
0.75 3.3454545454545452 0.3156963133836013
0.99 6.081818181818182 0.48088518742637554

==> data/common_corruptions/Qwen_Qwen3.5-9B/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 9.548076923076923 0.8899753902428003
0.5 12.067307692307692 0.9225140723436424
0.75 13.995192307692308 0.9588061563133242
0.99 16.028846153846153 0.9979850600032837

==> data/common_corruptions/Qwen_Qwen3.5-9B/DefocusBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.8810198300283285 0.21279485975926263
0.5 4.893767705382436 0.24344083716558468
0.75 5.579320113314448 0.26179093192546843
0.99 6.055240793201133 0.30100681717095756

==> data/common_corruptions/Qwen_Qwen3.5-9B/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.0853658536585367 0.3661992716140568
0.5 4.774390243902439 0.4477724478393418
0.75 5.5426829268292686 0.494041730565809
0.99 7.073170731707317 0.634355088508955

==> data/common_corruptions/Qwen_Qwen3.5-9B/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.981818181818182 0.29415544018466283
0.5 4.009090909090909 0.34991090419066007
0.75 5.0590909090909095 0.39673855855806534
0.99 5.95 0.4360427323815984

==> data/common_corruptions/Qwen_Qwen3.5-9B/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.043269230769231 0.45884154402291877
0.5 2.980769230769231 0.6068352013951167
0.75 3.6153846153846154 0.6664028788922696
0.99 11.557692307692308 0.9318655595859658

==> data/common_corruptions/Qwen_Qwen3.5-9B/Elastic/CelebA.dat <==
0.0 0.0 0.0
0.25 1.3696883852691217 0.13056164684068217
0.5 1.3640226628895185 0.11543210823369232
0.75 1.6359773371104815 0.13386165546700354
0.99 4.140226628895184 0.2157773723416055

==> data/common_corruptions/Qwen_Qwen3.5-9B/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.3475609756097562 0.2716796347333494
0.5 1.1402439024390243 0.20440697787927134
0.75 1.3170731707317074 0.23198893309252341
0.99 3.8353658536585367 0.42545750290777207

==> data/common_corruptions/Qwen_Qwen3.5-9B/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.1636363636363636 0.1891755214380153
0.5 0.8636363636363636 0.16400898804418834
0.75 0.9727272727272728 0.16575873408774291
0.99 4.486363636363636 0.3795647542972522

==> data/common_corruptions/Qwen_Qwen3.5-9B/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.2548076923076925 0.7948192198719297
0.5 7.1875 0.8096885744256698
0.75 7.201923076923077 0.7484809448634095
0.99 11.028846153846153 0.947198684874938

==> data/common_corruptions/Qwen_Qwen3.5-9B/Fog/CelebA.dat <==
0.0 0.0 0.0
0.25 3.191218130311615 0.18463207062022674
0.5 3.4320113314447593 0.19000895909722576
0.75 3.7932011331444757 0.20181927897430907
0.99 4.284702549575071 0.22534949947273755

==> data/common_corruptions/Qwen_Qwen3.5-9B/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.536585365853658 0.41743942019733177
0.5 5.475609756097561 0.4879916730396055
0.75 6.073170731707317 0.47908059500334227
0.99 10.341463414634147 0.8264136224320922

==> data/common_corruptions/Qwen_Qwen3.5-9B/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.6636363636363636 0.26756898743186197
0.5 2.909090909090909 0.29402387244191625
0.75 3.5272727272727273 0.33688032685300323
0.99 4.736363636363636 0.41933411132366655

==> data/common_corruptions/Qwen_Qwen3.5-9B/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.5576923076923075 0.7841891118565094
0.5 8.288461538461538 0.8481277826261002
0.75 9.860576923076923 0.9644302276890119
0.99 10.879807692307692 0.9217487840122804

==> data/common_corruptions/Qwen_Qwen3.5-9B/Frost/CelebA.dat <==
0.0 0.0 0.0
0.25 4.19971671388102 0.23131157269636315
0.5 4.13456090651558 0.2224572531557034
0.75 4.381019830028329 0.22804315126495794
0.99 4.951841359773371 0.24438400202751143

==> data/common_corruptions/Qwen_Qwen3.5-9B/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.408536585365853 0.5118185334792381
0.5 7.128048780487805 0.6665142064307031
0.75 8.414634146341463 0.6310255313569332
0.99 10.298780487804878 0.770958397025507

==> data/common_corruptions/Qwen_Qwen3.5-9B/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.840909090909091 0.3795776202532822
0.5 4.3 0.379053846019029
0.75 5.254545454545455 0.41926109378683796
0.99 5.422727272727273 0.46540851964459795

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 7.5813953488372094 0.791358486951798
0.5 11.418604651162791 0.8792091138652004
0.75 14.61860465116279 0.920421818568666
0.99 16.506976744186048 0.96268665357252

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.2577903682719547 0.18680288235752093
0.5 4.542492917847025 0.22895944570823443
0.75 5.451841359773371 0.26811674034811006
0.99 6.373937677053824 0.30382116143396315

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.313953488372093 0.2900601446151863
0.5 4.337209302325581 0.43220954713350923
0.75 5.656976744186046 0.4668123736382968
0.99 7.377906976744186 0.617222732064587

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.577272727272727 0.26874695322648784
0.5 4.122727272727273 0.35119884303320076
0.75 5.3136363636363635 0.41103977937104136
0.99 6.486363636363636 0.44347796843795695

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 9.0 0.8822999591724188
0.5 11.241860465116279 0.9216279158473317
0.75 14.111627906976745 1.0133486667452773
0.99 16.516279069767442 1.0766381285178348

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 3.5538243626062322 0.18595988536090077
0.5 4.682719546742209 0.2487960609217154
0.75 5.873937677053824 0.28776829644640717
0.99 7.0835694050991505 0.31219386502536417

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.02906976744186 0.41669682539342073
0.5 8.0 0.5795318974128889
0.75 9.482558139534884 0.6389782904178287
0.99 11.453488372093023 0.8002718048897423

==> data/common_corruptions/Qwen_Qwen3.5-9B/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.159090909090909 0.3601374800099108
0.5 6.3545454545454545 0.462751951800927
0.75 7.927272727272728 0.5017497557851957
0.99 8.513636363636364 0.5294812503198489

==> data/common_corruptions/Qwen_Qwen3.5-9B/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.190697674418605 0.7507152730617619
0.5 5.944186046511628 0.7588287669253357
0.75 6.381395348837209 0.7530967340135949
0.99 7.432558139534883 0.7985488744459018

==> data/common_corruptions/Qwen_Qwen3.5-9B/GlassBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.0056657223796033 0.15356340152858353
0.5 2.228045325779037 0.14999648698728454
0.75 2.456090651558074 0.15745420430570692
0.99 3.055240793201133 0.1808313489010957

==> data/common_corruptions/Qwen_Qwen3.5-9B/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.622093023255814 0.23804828023891184
0.5 1.7732558139534884 0.2607969346607702
0.75 1.9767441860465116 0.2729406257894449
0.99 2.2732558139534884 0.3026695816126756

==> data/common_corruptions/Qwen_Qwen3.5-9B/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.4318181818181819 0.18697114246374982
0.5 1.759090909090909 0.21809808138296435
0.75 2.190909090909091 0.2412082969642996
0.99 2.3772727272727274 0.25631230803198923

==> data/common_corruptions/Qwen_Qwen3.5-9B/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 9.888372093023255 0.9021016376409919
0.5 11.786046511627907 0.9373467282189999
0.75 14.21860465116279 1.0339475837155285
0.99 15.083720930232559 1.0197030609812303

==> data/common_corruptions/Qwen_Qwen3.5-9B/ImpulseNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 4.203966005665722 0.22246813026171716
0.5 5.052407932011332 0.2569448079983349
0.75 6.21671388101983 0.28802635621294737
0.99 6.709631728045326 0.32013046942002504

==> data/common_corruptions/Qwen_Qwen3.5-9B/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.872093023255814 0.5013902402482644
0.5 7.1104651162790695 0.5433139118914059
0.75 9.081395348837209 0.6287370822436839
0.99 9.569767441860465 0.669644358206969

==> data/common_corruptions/Qwen_Qwen3.5-9B/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.986363636363636 0.39950793832836173
0.5 6.0227272727272725 0.4683116846283354
0.75 6.6454545454545455 0.494773206550598
0.99 7.759090909090909 0.5064915747094818

==> data/common_corruptions/Qwen_Qwen3.5-9B/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.1069767441860465 0.6075874951828037
0.5 4.367441860465116 0.7096944717439108
0.75 5.46046511627907 0.7475131144093191
0.99 8.423255813953489 0.9330246901253827

==> data/common_corruptions/Qwen_Qwen3.5-9B/JPEG/CelebA.dat <==
0.0 0.0 0.0
0.25 2.0212464589235126 0.155179531495469
0.5 2.2492917847025495 0.18188934882378102
0.75 2.9490084985835696 0.18761244441332894
0.99 3.6175637393767706 0.20022709287001358

==> data/common_corruptions/Qwen_Qwen3.5-9B/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.8488372093023255 0.2828038557078023
0.5 2.6511627906976742 0.33686177799161027
0.75 3.63953488372093 0.3731657485153459
0.99 6.296511627906977 0.546693373632255

==> data/common_corruptions/Qwen_Qwen3.5-9B/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.1 0.22744538895892713
0.5 2.2409090909090907 0.23828900338871722
0.75 2.5636363636363635 0.2642668437171117
0.99 3.9 0.3358042030855442

==> data/common_corruptions/Qwen_Qwen3.5-9B/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 12.36448598130841 1.11228274248817
0.5 14.233644859813085 1.148927712509042
0.75 15.934579439252337 1.1223622439097165
0.99 17.785046728971963 1.1122291669197404

==> data/common_corruptions/Qwen_Qwen3.5-9B/MotionBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.7917847025495752 0.16064091732825359
0.5 3.8937677053824364 0.19842687469786882
0.75 5.046742209631728 0.2434508292781026
0.99 6.09915014164306 0.2795255333069312

==> data/common_corruptions/Qwen_Qwen3.5-9B/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.563953488372093 0.3665233825118537
0.5 3.808139534883721 0.40849668848782017
0.75 4.52906976744186 0.43347515681128246
0.99 5.534883720930233 0.4962947724268962

==> data/common_corruptions/Qwen_Qwen3.5-9B/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.536363636363636 0.30824446570638975
0.5 3.440909090909091 0.35554148605970226
0.75 4.945454545454545 0.45316484545916635
0.99 5.45 0.4208032951666857

==> data/common_corruptions/Qwen_Qwen3.5-9B/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.530232558139535 0.643636798648775
0.5 6.73953488372093 0.7362280014828327
0.75 11.223255813953488 0.8880589210682582
0.99 26.344186046511627 1.235324059647129

==> data/common_corruptions/Qwen_Qwen3.5-9B/Pixelate/CelebA.dat <==
0.0 0.0 0.0
0.25 1.8597733711048159 0.1521665630586135
0.5 2.6997167138810196 0.1592986383822822
0.75 4.311614730878187 0.22589046109055097
0.99 10.922096317280452 0.42127016536453676

==> data/common_corruptions/Qwen_Qwen3.5-9B/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.930232558139535 0.26599474453528577
0.5 2.4767441860465116 0.302264471504089
0.75 3.197674418604651 0.35911596119634387
0.99 12.023255813953488 0.6527158332091046

==> data/common_corruptions/Qwen_Qwen3.5-9B/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.8181818181818181 0.22057060078891202
0.5 2.859090909090909 0.27963346058096106
0.75 3.768181818181818 0.33405773715117526
0.99 10.809090909090909 0.6042887667322616

==> data/common_corruptions/Qwen_Qwen3.5-9B/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.798076923076923 0.6202392504366394
0.5 6.125 0.6642057907534489
0.75 6.528846153846154 0.6645376397649083
0.99 7.149038461538462 0.7214483342259406

==> data/common_corruptions/Qwen_Qwen3.5-9B/Saturate/CelebA.dat <==
0.0 0.0 0.0
0.25 3.640226628895184 0.20552704474278896
0.5 4.128895184135978 0.2123100029610964
0.75 4.325779036827195 0.22191029140186477
0.99 4.4164305949008495 0.22072501786390405

==> data/common_corruptions/Qwen_Qwen3.5-9B/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.4939024390243905 0.47923081768862685
0.5 6.628048780487805 0.537841896837555
0.75 7.140243902439025 0.520682238691148
0.99 7.439024390243903 0.5337504882679689

==> data/common_corruptions/Qwen_Qwen3.5-9B/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.840909090909091 0.3429162674638806
0.5 3.981818181818182 0.3610111852599508
0.75 3.9727272727272727 0.3401457017547611
0.99 3.9 0.34238468529896726

==> data/common_corruptions/Qwen_Qwen3.5-9B/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 7.051162790697674 0.8030557810922918
0.5 7.246511627906977 0.8262321036498091
0.75 7.8 0.7863409383911923
0.99 8.995348837209303 0.8892482632788501

==> data/common_corruptions/Qwen_Qwen3.5-9B/ShotNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 3.001416430594901 0.1876810549766955
0.5 2.8824362606232294 0.18209394080836538
0.75 3.451841359773371 0.21115204872206725
0.99 4.007082152974505 0.22602151518670455

==> data/common_corruptions/Qwen_Qwen3.5-9B/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.6686046511627906 0.396378211251149
0.5 3.9651162790697674 0.3985756947262697
0.75 5.122093023255814 0.46382218396494135
0.99 5.8604651162790695 0.5088671272583057

==> data/common_corruptions/Qwen_Qwen3.5-9B/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.6772727272727272 0.3661866920896516
0.5 3.209090909090909 0.31525870978398957
0.75 3.809090909090909 0.33463875360899203
0.99 4.640909090909091 0.36704740551639764

==> data/common_corruptions/Qwen_Qwen3.5-9B/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 7.302884615384615 0.9304582466465443
0.5 7.663461538461538 0.8525008121408034
0.75 9.615384615384615 0.9032479450573588
0.99 11.336538461538462 1.0313642162374297

==> data/common_corruptions/Qwen_Qwen3.5-9B/Snow/CelebA.dat <==
0.0 0.0 0.0
0.25 3.535410764872521 0.23306036440202466
0.5 4.045325779036827 0.24195084818244708
0.75 4.796033994334278 0.25562796993239423
0.99 5.372521246458923 0.257139806208227

==> data/common_corruptions/Qwen_Qwen3.5-9B/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.646341463414634 0.5639333415264908
0.5 6.7682926829268295 0.5572915589623001
0.75 9.560975609756097 0.7143362361834578
0.99 10.24390243902439 0.7975517430294436

==> data/common_corruptions/Qwen_Qwen3.5-9B/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.0 0.33103893556423863
0.5 5.068181818181818 0.3901678297693527
0.75 5.2318181818181815 0.41304096190738004
0.99 6.7272727272727275 0.44711278467953947

==> data/common_corruptions/Qwen_Qwen3.5-9B/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 10.465116279069768 0.9102206553165615
0.5 13.6 0.9677727519997908
0.75 15.73953488372093 0.9584941086245655
0.99 25.204651162790697 1.1319920780971884

==> data/common_corruptions/Qwen_Qwen3.5-9B/Spatter/CelebA.dat <==
0.0 0.0 0.0
0.25 5.041076487252124 0.25576598593457694
0.5 6.222379603399434 0.2720803770006524
0.75 8.194050991501417 0.3214967193424571
0.99 11.18413597733711 0.41719607027976513

==> data/common_corruptions/Qwen_Qwen3.5-9B/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 11.575581395348838 0.7513737518278045
0.5 12.122093023255815 0.7472329532903055
0.75 13.604651162790697 0.7597641913932579
0.99 19.3546511627907 1.1219780378346869

==> data/common_corruptions/Qwen_Qwen3.5-9B/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 7.245454545454545 0.49096686222662533
0.5 7.909090909090909 0.5275505110394377
0.75 9.418181818181818 0.6242934398368214
0.99 11.563636363636364 0.6258895997973489

==> data/common_corruptions/Qwen_Qwen3.5-9B/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 8.446511627906977 0.8594857391029725
0.5 9.674418604651162 0.8859361379380619
0.75 11.241860465116279 0.9658688380668453
0.99 12.990697674418605 1.0105552334407457

==> data/common_corruptions/Qwen_Qwen3.5-9B/SpeckleNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 3.511331444759207 0.2307365410766702
0.5 4.131728045325779 0.24154502398357533
0.75 5.075070821529745 0.26579508345992836
0.99 5.621813031161473 0.27675917205835865

==> data/common_corruptions/Qwen_Qwen3.5-9B/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.267441860465116 0.5025522231236831
0.5 6.244186046511628 0.5166817053616655
0.75 6.819767441860465 0.5363797578981312
0.99 8.261627906976743 0.7121850196189331

==> data/common_corruptions/Qwen_Qwen3.5-9B/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.940909090909091 0.3270274275839667
0.5 4.55 0.3873636790339423
0.75 6.05 0.4481009054750992
0.99 6.595454545454546 0.5211437567279864

==> data/common_corruptions/Qwen_Qwen3.5-9B/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.230769230769231 0.7091781778817037
0.5 8.29326923076923 0.8603366469593282
0.75 9.211538461538462 0.8301409370144551
0.99 10.475961538461538 0.8573866495676224

==> data/common_corruptions/Qwen_Qwen3.5-9B/ZoomBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 4.1303116147308785 0.20884552888180954
0.5 5.393767705382436 0.2415108975148038
0.75 6.09915014164306 0.26630047700514636
0.99 6.788951841359774 0.29711148173072

==> data/common_corruptions/Qwen_Qwen3.5-9B/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.347560975609756 0.44638098853676744
0.5 5.530487804878049 0.5033664023506655
0.75 6.4939024390243905 0.5195821084884429
0.99 7.951219512195122 0.600094484805262

==> data/common_corruptions/Qwen_Qwen3.5-9B/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.222727272727273 0.38499990242663673
0.5 5.804545454545455 0.46967096480042186
0.75 6.613636363636363 0.4825072065343956
0.99 7.504545454545455 0.5648629515373921

==> data/common_corruptions/Qwen_Qwen3.5-9B_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.11355559313002132 0.009719039606100774
0.5 0.14381508789513997 0.011582653891033674
0.75 0.16809971631481238 0.01372771633946119
0.99 0.19154152329442015 0.014275186557876882

==> data/common_corruptions/Qwen_Qwen3.5-9B_CelebA.dat <==
0.0 0.0 0.0
0.25 0.055382216221625834 0.0038048301930310776
0.5 0.0669340163340787 0.005689616697001276
0.75 0.07947986212698943 0.006990878628560586
0.99 0.08595177796960661 0.005245621884256988

==> data/common_corruptions/Qwen_Qwen3.5-9B_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.07178329471405973 0.009395442301713786
0.5 0.09245098103660712 0.012314420943018945
0.75 0.1056542451549262 0.012436362663463783
0.99 0.12397454062654842 0.011306567756674556

==> data/common_corruptions/Qwen_Qwen3.5-9B_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.05719670787673333 0.005576257208885924
0.5 0.07011921127425308 0.007539394057241896
0.75 0.08270618104086128 0.008708124237859164
0.99 0.09289795295912724 0.005501852302200772

==> data/common_corruptions/gemini-3-flash-preview/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.7259615384615385 0.19465988201846882
0.5 2.076923076923077 0.21234381392399623
0.75 3.0576923076923075 0.2566293596669304
0.99 4.25 0.35755140938755864

==> data/common_corruptions/gemini-3-flash-preview/Brightness/CelebA.dat <==
0.0 0.0 0.0
0.25 1.3546099290780143 0.09092793286367733
0.5 1.7531914893617022 0.10606150310466454
0.75 2.123404255319149 0.11506216364870071
0.99 2.3134751773049644 0.11727436191945233

==> data/common_corruptions/gemini-3-flash-preview/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.3231707317073171 0.1687462903308634
0.5 1.798780487804878 0.2009754391961411
0.75 2.4695121951219514 0.2460913636979559
0.99 3.1890243902439024 0.302990513359974

==> data/common_corruptions/gemini-3-flash-preview/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.490909090909091 0.17254666503681484
0.5 1.8636363636363635 0.1994780943932186
0.75 2.022727272727273 0.2121751948232216
0.99 3.1363636363636362 0.2993763866549122

==> data/common_corruptions/gemini-3-flash-preview/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.916279069767442 0.1902145339306649
0.5 2.6 0.24433439569011306
0.75 3.4046511627906977 0.2834461249722016
0.99 5.5488372093023255 0.45332107132941174

==> data/common_corruptions/gemini-3-flash-preview/Contrast/CelebA.dat <==
0.0 0.0 0.0
0.25 1.274787535410765 0.08090647612959292
0.5 1.6260623229461757 0.09589225140547561
0.75 1.9943342776203965 0.10916607428690407
0.99 3.6728045325779037 0.19526931829580307

==> data/common_corruptions/gemini-3-flash-preview/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.4244186046511627 0.2552860198458995
0.5 2.9593023255813953 0.2745956216289002
0.75 3.494186046511628 0.32417648431720913
0.99 5.732558139534884 0.4480781053051433

==> data/common_corruptions/gemini-3-flash-preview/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.309090909090909 0.2536910098423492
0.5 2.8772727272727274 0.2391309318228621
0.75 4.1909090909090905 0.36955361218162075
0.99 6.6 0.44750917622984804

==> data/common_corruptions/gemini-3-flash-preview/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.134615384615385 0.37586902416568496
0.5 5.1298076923076925 0.4398314671516314
0.75 6.3125 0.48030476362184904
0.99 7.365384615384615 0.5614147726911926

==> data/common_corruptions/gemini-3-flash-preview/DefocusBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.934844192634561 0.1058918324542883
0.5 2.443342776203966 0.13434628561222003
0.75 2.997167138810198 0.16136119038158137
0.99 3.5708215297450425 0.1779014211724992

==> data/common_corruptions/gemini-3-flash-preview/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.9024390243902438 0.221404363869608
0.5 2.091463414634146 0.23707110438824025
0.75 2.298780487804878 0.2543757271494636
0.99 2.676829268292683 0.29050715357242346

==> data/common_corruptions/gemini-3-flash-preview/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.040909090909091 0.27881952374598595
0.5 4.3136363636363635 0.33738662285758403
0.75 5.109090909090909 0.36276548608752535
0.99 5.872727272727273 0.43533107861605247

==> data/common_corruptions/gemini-3-flash-preview/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.5240384615384615 0.19704969635379957
0.5 1.2163461538461537 0.17006353933779003
0.75 1.4567307692307692 0.17986235394737182
0.99 5.514423076923077 0.4331716557105847

==> data/common_corruptions/gemini-3-flash-preview/Elastic/CelebA.dat <==
0.0 0.0 0.0
0.25 0.876770538243626 0.05781881203078703
0.5 0.8640226628895185 0.06439614694263014
0.75 1.0070821529745042 0.07223746860404687
0.99 2.698300283286119 0.14449492987439802

==> data/common_corruptions/gemini-3-flash-preview/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.7682926829268293 0.12304314841700172
0.5 1.079268292682927 0.15352897075636274
0.75 0.9207317073170732 0.13274902969627841
0.99 2.518292682926829 0.25718013940788725

==> data/common_corruptions/gemini-3-flash-preview/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 0.9409090909090909 0.18863536791532504
0.5 1.0318181818181817 0.25351973828673935
0.75 0.9636363636363636 0.11902748926445954
0.99 3.727272727272727 0.32191435272189184

==> data/common_corruptions/gemini-3-flash-preview/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.0721153846153846 0.29605073868649745
0.5 3.2596153846153846 0.33308602652160435
0.75 3.875 0.3361519071190335
0.99 5.639423076923077 0.5574426814250609

==> data/common_corruptions/gemini-3-flash-preview/Fog/CelebA.dat <==
0.0 0.0 0.0
0.25 1.476595744680851 0.08641853522710108
0.5 1.6851063829787234 0.09825286922319655
0.75 2.001418439716312 0.11108292709701445
0.99 2.7588652482269502 0.13409325539037115

==> data/common_corruptions/gemini-3-flash-preview/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.1707317073170733 0.33203554377099775
0.5 3.3597560975609757 0.3811719142220448
0.75 4.310975609756097 0.4107213263011624
0.99 5.939024390243903 0.5415990218256822

==> data/common_corruptions/gemini-3-flash-preview/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.118181818181818 0.23631674677943318
0.5 2.5045454545454544 0.2675646000063515
0.75 2.75 0.2514113056887044
0.99 3.9045454545454548 0.3273041479407243

==> data/common_corruptions/gemini-3-flash-preview/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.480769230769231 0.2981514747388303
0.5 4.096153846153846 0.35939154268192974
0.75 4.947115384615385 0.3653978448146126
0.99 6.350961538461538 0.5370297715998665

==> data/common_corruptions/gemini-3-flash-preview/Frost/CelebA.dat <==
0.0 0.0 0.0
0.25 2.5410764872521248 0.1353362838612501
0.5 2.8399433427762037 0.135288873257524
0.75 3.1487252124645893 0.16389873253525147
0.99 3.318696883852691 0.17056843540174896

==> data/common_corruptions/gemini-3-flash-preview/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.9634146341463414 0.38058651040508895
0.5 4.463414634146342 0.45059203601436904
0.75 6.414634146341464 0.5946233441454896
0.99 8.573170731707316 0.6779029593818129

==> data/common_corruptions/gemini-3-flash-preview/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.05 0.2251927549001168
0.5 4.581818181818182 0.39463151744441405
0.75 4.890909090909091 0.4482606840573073
0.99 5.6909090909090905 0.4980329451203452

==> data/common_corruptions/gemini-3-flash-preview/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.041860465116279 0.27099253723423045
0.5 4.5162790697674415 0.38331036593175605
0.75 5.618604651162791 0.46064656000901777
0.99 6.604651162790698 0.49842142044651166

==> data/common_corruptions/gemini-3-flash-preview/GaussianBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.7621082621082622 0.10182218283407121
0.5 2.3974358974358974 0.13979081382163208
0.75 2.9301994301994303 0.16157626652343746
0.99 3.42022792022792 0.1867620393471399

==> data/common_corruptions/gemini-3-flash-preview/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.8421052631578947 0.21666937691995744
0.5 1.9941520467836258 0.22291321869555092
0.75 2.3391812865497075 0.25465989723513693
0.99 2.7076023391812867 0.26512456264627193

==> data/common_corruptions/gemini-3-flash-preview/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.589041095890411 0.24704055972307457
0.5 3.9863013698630136 0.29241429095742044
0.75 4.616438356164384 0.3277438674604715
0.99 6.1826484018264845 0.42055498692479276

==> data/common_corruptions/gemini-3-flash-preview/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.102325581395349 0.3115150381232751
0.5 5.586046511627907 0.43338650713351085
0.75 7.381395348837209 0.5779942488292835
0.99 9.069767441860465 0.6040776079061798

==> data/common_corruptions/gemini-3-flash-preview/GaussianNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 2.1373937677053823 0.13545752274884176
0.5 3.276203966005666 0.17106084122122986
0.75 4.461756373937677 0.22252601332387117
0.99 5.001416430594901 0.25437846814964654

==> data/common_corruptions/gemini-3-flash-preview/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.255813953488372 0.3938387793432815
0.5 5.97093023255814 0.5385633874309107
0.75 7.97093023255814 0.5794401615905431
0.99 8.965116279069768 0.6564308984151173

==> data/common_corruptions/gemini-3-flash-preview/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.036363636363636 0.33910763701455127
0.5 5.622727272727273 0.41504969242558093
0.75 6.8954545454545455 0.5176751002235237
0.99 8.936363636363636 0.5583533400021083

==> data/common_corruptions/gemini-3-flash-preview/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.9069767441860466 0.23798957555346692
0.5 2.3488372093023258 0.22464862097374305
0.75 2.6790697674418604 0.2558078567541352
0.99 2.916279069767442 0.28024917535430355

==> data/common_corruptions/gemini-3-flash-preview/GlassBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.151558073654391 0.07136875392793694
0.5 1.4220963172804533 0.08576385256176138
0.75 1.5226628895184136 0.09025383486735046
0.99 1.6218130311614731 0.09667098941818311

==> data/common_corruptions/gemini-3-flash-preview/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.3604651162790697 0.16108440940107224
0.5 1.558139534883721 0.18260059170264378
0.75 1.622093023255814 0.19736946779648476
0.99 1.7209302325581395 0.19427694669221285

==> data/common_corruptions/gemini-3-flash-preview/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.4772727272727273 0.19723744781083827
0.5 1.9727272727272727 0.25453881337263273
0.75 2.440909090909091 0.2856134408002185
0.99 2.540909090909091 0.24948839462657033

==> data/common_corruptions/gemini-3-flash-preview/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.567441860465116 0.3154836815707618
0.5 5.079069767441861 0.3914073237802058
0.75 6.274418604651163 0.44082643519532955
0.99 6.097674418604651 0.4724296849127798

==> data/common_corruptions/gemini-3-flash-preview/ImpulseNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 2.3399433427762037 0.13161691981638127
0.5 3.189801699716714 0.18419353301967006
0.75 3.502832861189802 0.1874216249632134
0.99 4.474504249291785 0.23961568895836918

==> data/common_corruptions/gemini-3-flash-preview/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.5 0.4520325469168643
0.5 4.941860465116279 0.4368372135059882
0.75 5.656976744186046 0.5063403311603162
0.99 7.325581395348837 0.5721286929304921

==> data/common_corruptions/gemini-3-flash-preview/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.05 0.35993715016113004
0.5 4.840909090909091 0.4232751048966195
0.75 6.045454545454546 0.493669542132641
0.99 6.540909090909091 0.5370687164234962

==> data/common_corruptions/gemini-3-flash-preview/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.0186915887850465 0.21525401724274537
0.5 2.4766355140186915 0.2370491789680204
0.75 2.9018691588785046 0.25246359086348985
0.99 4.186915887850467 0.3176375312928757

==> data/common_corruptions/gemini-3-flash-preview/JPEG/CelebA.dat <==
0.0 0.0 0.0
0.25 1.177304964539007 0.07415112389204377
0.5 1.2595744680851064 0.0795781073027883
0.75 1.5858156028368795 0.09377869293923152
0.99 2.180141843971631 0.12477531326546207

==> data/common_corruptions/gemini-3-flash-preview/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.5497076023391814 0.2046221715165883
0.5 1.8596491228070176 0.23759044139654892
0.75 2.6140350877192984 0.28376293273934844
0.99 4.631578947368421 0.4253271280866057

==> data/common_corruptions/gemini-3-flash-preview/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.735159817351598 0.17343420744349405
0.5 2.2557077625570776 0.24512002308817296
0.75 2.91324200913242 0.28927405899439995
0.99 4.082191780821918 0.37142464585643187

==> data/common_corruptions/gemini-3-flash-preview/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 18.074418604651164 1.7782582694137103
0.5 19.855813953488372 1.7861102837001377
0.75 21.469767441860466 1.7861891506049166
0.99 22.739534883720932 1.8333454450532591

==> data/common_corruptions/gemini-3-flash-preview/MotionBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.778723404255319 0.10828076379851581
0.5 2.2595744680851064 0.13264874707580376
0.75 2.849645390070922 0.14357848996363437
0.99 3.1843971631205674 0.1701538217607658

==> data/common_corruptions/gemini-3-flash-preview/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.052325581395349 0.23989368798744368
0.5 2.25 0.24364904962558448
0.75 2.296511627906977 0.25140747038096706
0.99 3.133720930232558 0.28315352733945587

==> data/common_corruptions/gemini-3-flash-preview/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.3772727272727274 0.26362407352373424
0.5 3.7454545454545456 0.3293414871779121
0.75 4.486363636363636 0.3874839130467515
0.99 5.25 0.3925244109901198

==> data/common_corruptions/gemini-3-flash-preview/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.2850467289719627 0.25084415735992704
0.5 4.037383177570093 0.3156783624402508
0.75 5.91588785046729 0.44592481245586263
0.99 12.439252336448599 0.7499484694262547

==> data/common_corruptions/gemini-3-flash-preview/Pixelate/CelebA.dat <==
0.0 0.0 0.0
0.25 1.1863442389758179 0.08004616280172767
0.5 1.6116642958748222 0.09560243810842325
0.75 2.6770981507823612 0.14097367961731427
0.99 7.190611664295875 0.31613675762928906

==> data/common_corruptions/gemini-3-flash-preview/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.3255813953488371 0.15962107834278558
0.5 1.697674418604651 0.20524812756078092
0.75 2.8372093023255816 0.27154597788695384
0.99 8.156976744186046 0.6231723311601046

==> data/common_corruptions/gemini-3-flash-preview/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.768181818181818 0.1574051775907694
0.5 2.6818181818181817 0.2545343858278194
0.75 4.113636363636363 0.3470703566379581
0.99 10.736363636363636 0.6723387866448338

==> data/common_corruptions/gemini-3-flash-preview/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.2708333333333335 0.3624877771726064
0.5 2.6145833333333335 0.3831209193147128
0.75 2.78125 0.42394761580433565
0.99 2.625 0.41490513055530076

==> data/common_corruptions/gemini-3-flash-preview/Saturate/CelebA.dat <==
0.0 0.0 0.0
0.25 2.35 0.26074412745064857
0.5 2.23 0.2417343583357566
0.75 2.1 0.221472345903501
0.99 2.545 0.2610361564994398

==> data/common_corruptions/gemini-3-flash-preview/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.624203821656051 0.3306479810398411
0.5 3.8089171974522293 0.34490710610128683
0.75 3.828025477707006 0.35270505458177115
0.99 3.9235668789808917 0.3611573259448647

==> data/common_corruptions/gemini-3-flash-preview/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.02 0.253763669582547
0.5 2.28 0.31814462120237075
0.75 2.47 0.3064163833739965
0.99 2.53 0.32663588290327195

==> data/common_corruptions/gemini-3-flash-preview/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.925581395348837 0.2628960193277551
0.5 3.167441860465116 0.26187211725999304
0.75 3.395348837209302 0.28872429163202457
0.99 4.386046511627907 0.31425336718846575

==> data/common_corruptions/gemini-3-flash-preview/ShotNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 1.7347517730496453 0.10775847018263762
0.5 1.8070921985815602 0.09922758413394861
0.75 1.9929078014184398 0.10638264339433755
0.99 2.401418439716312 0.14070034418901484

==> data/common_corruptions/gemini-3-flash-preview/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.6686046511627906 0.26414234005251663
0.5 3.2093023255813953 0.37662865711237425
0.75 3.645348837209302 0.3772071462401179
0.99 3.936046511627907 0.3565189337505522

==> data/common_corruptions/gemini-3-flash-preview/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.9269406392694064 0.2993857145147544
0.5 3.219178082191781 0.2632403043050453
0.75 3.219178082191781 0.29498845886670294
0.99 4.315068493150685 0.3474900927601717

==> data/common_corruptions/gemini-3-flash-preview/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.9615384615384617 0.270502333242221
0.5 3.8028846153846154 0.307200563681978
0.75 4.326923076923077 0.3668924237937226
0.99 5.235576923076923 0.3968445461563097

==> data/common_corruptions/gemini-3-flash-preview/Snow/CelebA.dat <==
0.0 0.0 0.0
0.25 1.998583569405099 0.1088257423735316
0.5 2.237960339943343 0.12025506313780226
0.75 2.960339943342776 0.15192754677347017
0.99 3.2393767705382435 0.1669138624392175

==> data/common_corruptions/gemini-3-flash-preview/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.737804878048781 0.48018924152859555
0.5 5.914634146341464 0.5379280899057113
0.75 7.274390243902439 0.5693519790510869
0.99 8.786585365853659 0.6191210862068612

==> data/common_corruptions/gemini-3-flash-preview/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.2636363636363637 0.25780017771590696
0.5 3.7409090909090907 0.36341560964594705
0.75 5.090909090909091 0.4441581743554114
0.99 6.031818181818182 0.5195113977688269

==> data/common_corruptions/gemini-3-flash-preview/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.027906976744186 0.35870787155423733
0.5 4.372093023255814 0.37763983568723336
0.75 6.702325581395349 0.4541723842527556
0.99 11.055813953488371 0.6672648696949383

==> data/common_corruptions/gemini-3-flash-preview/Spatter/CelebA.dat <==
0.0 0.0 0.0
0.25 2.5460992907801416 0.12876395253001802
0.5 2.804255319148936 0.14329040688504444
0.75 3.556028368794326 0.1769701058033136
0.99 6.052482269503546 0.2757727642210137

==> data/common_corruptions/gemini-3-flash-preview/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.175438596491228 0.5231462994397115
0.5 7.988304093567251 0.5868378542836542
0.75 10.91812865497076 0.7438369787906273
0.99 15.771929824561404 0.8721513060579531

==> data/common_corruptions/gemini-3-flash-preview/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.65 0.4296368349168345
0.5 6.322727272727272 0.4804028604615029
0.75 8.131818181818181 0.564317353873505
0.99 12.35909090909091 0.7067360638965733

==> data/common_corruptions/gemini-3-flash-preview/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.830188679245283 0.3191513335422248
0.5 4.735849056603773 0.35465950542889607
0.75 5.636792452830188 0.3916808279892285
0.99 5.8584905660377355 0.39526373160101674

==> data/common_corruptions/gemini-3-flash-preview/SpeckleNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 2.059659090909091 0.11186018053746744
0.5 2.6775568181818183 0.13576904428396455
0.75 3.3323863636363638 0.1717177482582525
0.99 3.8707386363636362 0.19535891605438616

==> data/common_corruptions/gemini-3-flash-preview/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.7176470588235295 0.37056242014770957
0.5 4.6647058823529415 0.44003335180667663
0.75 4.988235294117647 0.4048997684757345
0.99 5.741176470588235 0.4592234970382477

==> data/common_corruptions/gemini-3-flash-preview/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.4954545454545456 0.3007908121888367
0.5 4.163636363636364 0.3621591897740423
0.75 5.818181818181818 0.4302297885132051
0.99 5.931818181818182 0.48540639173685507

==> data/common_corruptions/gemini-3-flash-preview/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.8846153846153846 0.283255537214663
0.5 4.158653846153846 0.35931717193202983
0.75 5.427884615384615 0.37360806354131726
0.99 5.985576923076923 0.4111337854325121

==> data/common_corruptions/gemini-3-flash-preview/ZoomBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.6841359773371103 0.13910302064367278
0.5 3.313031161473088 0.16238881113148249
0.75 3.7535410764872523 0.17173960248778264
0.99 3.8441926345609065 0.17883445229888073

==> data/common_corruptions/gemini-3-flash-preview/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.4390243902439024 0.2571400272251867
0.5 3.201219512195122 0.29397325809665964
0.75 3.798780487804878 0.3291756732934859
0.99 4.067073170731708 0.3870996711194657

==> data/common_corruptions/gemini-3-flash-preview/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.9318181818181817 0.35308490751638316
0.5 5.15 0.4395257116934902
0.75 6.236363636363636 0.4851026365564191
0.99 7.004545454545455 0.5329435539580943

==> data/common_corruptions/gemini-3-flash-preview_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.09342724606793204 0.01075537857620791
0.5 0.10895123281327383 0.012532548577887022
0.75 0.12764457017759093 0.012629098141780025
0.99 0.1355979257492882 0.013964137486214508

==> data/common_corruptions/gemini-3-flash-preview_CelebA.dat <==
0.0 0.0 0.0
0.25 0.05168261838221195 0.003560337131325864
0.5 0.05844787556168176 0.004387971175800946
0.75 0.0674249127583394 0.004208026838011503
0.99 0.07084366283257269 0.004510743252774373

==> data/common_corruptions/gemini-3-flash-preview_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.0793914073039747 0.008407208526240328
0.5 0.09058899113466633 0.010864662187017664
0.75 0.10401353792829286 0.011166432372347533
0.99 0.11087432011467199 0.013085179519674367

==> data/common_corruptions/gemini-3-flash-preview_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.07705603582446229 0.006179123437490937
0.5 0.09296910466365005 0.007993087279692163
0.75 0.10563952610245425 0.006742322092219432
0.99 0.11585750773854779 0.009179700301529802

==> data/common_corruptions/google_gemma-3-4b-it/Adversarial/AgeDB.dat <==
0.0 0.0 0.0
0.25 17.013953488372092 1.3389126311474084
0.5 33.311627906976746 1.8536860268118378
0.75 43.89767441860465 1.9379322408675237
0.99 71.09767441860465 5.755052237757973

==> data/common_corruptions/google_gemma-3-4b-it/Adversarial/CelebA.dat <==
0.0 0.0 0.0
0.25 3.441926345609065 0.23898772364651658
0.5 9.643059490084985 0.39620605120710445
0.75 16.592067988668557 0.5830139672921525
0.99 33.62889518413598 0.9082595886284187

==> data/common_corruptions/google_gemma-3-4b-it/Adversarial/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.244186046511628 0.5529599840719097
0.5 22.180232558139537 1.132772602639539
0.75 28.046511627906977 1.2878612756524148
0.99 39.49418604651163 1.5141637293072898

==> data/common_corruptions/google_gemma-3-4b-it/Adversarial/HoverAir.dat <==
0.0 0.0 0.0
0.25 8.497716894977168 2.5700289628895794
0.5 19.465753424657535 0.988692488332738
0.75 32.67123287671233 1.1925619718814902
0.99 50.114155251141554 2.860059599518573

==> data/common_corruptions/google_gemma-3-4b-it/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.2115384615384617 0.3065141321000711
0.5 4.451923076923077 0.37201472099135285
0.75 6.730769230769231 0.4402891617696032
0.99 8.125 0.5082699492849778

==> data/common_corruptions/google_gemma-3-4b-it/Brightness/CelebA.dat <==
0.0 0.0 0.0
0.25 2.075070821529745 0.11372995038232604
0.5 2.715297450424929 0.1286519417289643
0.75 3.3441926345609065 0.14583981829987902
0.99 4.038243626062323 0.17331443498643895

==> data/common_corruptions/google_gemma-3-4b-it/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.8597560975609757 0.24296882214953106
0.5 2.9451219512195124 0.30036328499496895
0.75 4.445121951219512 0.3750126954801704
0.99 5.4939024390243905 0.45084831066346664

==> data/common_corruptions/google_gemma-3-4b-it/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.3 0.23008262978531321
0.5 3.0636363636363635 0.2920824734553145
0.75 4.072727272727272 0.40617232540680465
0.99 4.654545454545454 0.417136674555479

==> data/common_corruptions/google_gemma-3-4b-it/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.167441860465116 0.44178633632835557
0.5 7.8 0.5110017309798075
0.75 11.316279069767441 0.5862770499537328
0.99 17.64651162790698 0.8884954849618768

==> data/common_corruptions/google_gemma-3-4b-it/Contrast/CelebA.dat <==
0.0 0.0 0.0
0.25 2.5679886685552407 0.12413975063461981
0.5 3.1260623229461757 0.1442242187093971
0.75 4.485835694050992 0.18597015426053548
0.99 9.491501416430594 0.3634971819514175

==> data/common_corruptions/google_gemma-3-4b-it/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.732558139534884 0.3937938672336442
0.5 8.44186046511628 0.5495468228833738
0.75 11.970930232558139 0.731146079346894
0.99 16.33139534883721 0.923634127888887

==> data/common_corruptions/google_gemma-3-4b-it/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.7818181818181817 0.3968764216536597
0.5 4.595454545454546 0.5032332538083538
0.75 6.077272727272727 0.5372428534156654
0.99 13.495454545454546 0.8106088347317428

==> data/common_corruptions/google_gemma-3-4b-it/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 10.557692307692308 0.6241360095528646
0.5 12.879807692307692 0.6416422449716508
0.75 13.95673076923077 0.7084883067944953
0.99 15.004807692307692 0.7560926591957211

==> data/common_corruptions/google_gemma-3-4b-it/DefocusBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.8512747875354107 0.17723720731237577
0.5 5.03257790368272 0.22616919873543112
0.75 5.7025495750708215 0.24600889936277387
0.99 6.611898016997167 0.26633287284953716

==> data/common_corruptions/google_gemma-3-4b-it/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.536585365853658 0.43471720517572227
0.5 7.829268292682927 0.5953549221687028
0.75 9.71951219512195 0.6534098532955294
0.99 11.426829268292684 0.7301335196691423

==> data/common_corruptions/google_gemma-3-4b-it/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.5227272727272725 0.4033149407069439
0.5 5.7318181818181815 0.43553845444952666
0.75 7.05 0.5224000952374835
0.99 8.431818181818182 0.5493041667585751

==> data/common_corruptions/google_gemma-3-4b-it/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.639423076923077 0.27525693730749323
0.5 2.125 0.22727472346487523
0.75 2.8125 0.29234910432234423
0.99 12.3125 0.6668442107874963

==> data/common_corruptions/google_gemma-3-4b-it/Elastic/CelebA.dat <==
0.0 0.0 0.0
0.25 1.2337110481586402 0.08375450855855722
0.5 1.228045325779037 0.08244897226046545
0.75 1.461756373937677 0.09294059589570004
0.99 5.65014164305949 0.23501048740466526

==> data/common_corruptions/google_gemma-3-4b-it/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.5975609756097562 0.2295664110356355
0.5 1.3841463414634145 0.20540716197217485
0.75 1.6646341463414633 0.23110921507141868
0.99 9.615853658536585 0.5608032204795463

==> data/common_corruptions/google_gemma-3-4b-it/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.2636363636363637 0.18083307510475183
0.5 1.6181818181818182 0.20469324321207888
0.75 1.9545454545454546 0.2126935411555467
0.99 7.918181818181818 0.560115972213859

==> data/common_corruptions/google_gemma-3-4b-it/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.778846153846154 0.44052281283585315
0.5 7.350961538461538 0.5031653643372398
0.75 8.528846153846153 0.5156085128948515
0.99 9.76923076923077 0.5752966472719204

==> data/common_corruptions/google_gemma-3-4b-it/Fog/CelebA.dat <==
0.0 0.0 0.0
0.25 2.7946175637393766 0.1363988064092053
0.5 3.0665722379603397 0.13837498334268014
0.75 3.2776203966005664 0.14142750171643675
0.99 4.1671388101983 0.1796259493153727

==> data/common_corruptions/google_gemma-3-4b-it/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.939024390243903 0.5454979825128425
0.5 8.109756097560975 0.554107760374482
0.75 9.0 0.6636544580866245
0.99 10.024390243902438 0.7494272659251004

==> data/common_corruptions/google_gemma-3-4b-it/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.709090909090909 0.37442467763040505
0.5 4.6 0.4257419386754225
0.75 5.468181818181818 0.4737920105607786
0.99 5.568181818181818 0.4674967908301765

==> data/common_corruptions/google_gemma-3-4b-it/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 7.274038461538462 0.5250603085890319
0.5 7.764423076923077 0.4857781554364244
0.75 8.764423076923077 0.5664403557782975
0.99 9.740384615384615 0.673316934700944

==> data/common_corruptions/google_gemma-3-4b-it/Frost/CelebA.dat <==
0.0 0.0 0.0
0.25 5.024079320113314 0.24285317258446262
0.5 5.584985835694051 0.24776363670169552
0.75 6.1543909348441925 0.26385243644642004
0.99 6.555240793201133 0.3005115173372057

==> data/common_corruptions/google_gemma-3-4b-it/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 8.292682926829269 0.5909273161163633
0.5 8.573170731707316 0.6169732021362078
0.75 9.609756097560975 0.6363418954977288
0.99 11.890243902439025 0.8509981277526845

==> data/common_corruptions/google_gemma-3-4b-it/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 7.336363636363636 0.6069349409446155
0.5 6.613636363636363 0.5337021620211554
0.75 8.786363636363637 0.6969970874363935
0.99 8.986363636363636 0.6234892334213458

==> data/common_corruptions/google_gemma-3-4b-it/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 9.590697674418605 0.5637313184120132
0.5 12.13953488372093 0.6322812997741566
0.75 14.083720930232559 0.6606369416722979
0.99 15.586046511627908 0.7501239578765041

==> data/common_corruptions/google_gemma-3-4b-it/GaussianBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.415014164305949 0.16043476641541274
0.5 4.890934844192635 0.21624865347987254
0.75 5.902266288951841 0.2505691599685804
0.99 6.763456090651558 0.284309402444381

==> data/common_corruptions/google_gemma-3-4b-it/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.622093023255814 0.35443359922728757
0.5 7.296511627906977 0.5366464227126659
0.75 9.965116279069768 0.6484002523850088
0.99 11.633720930232558 0.7289483880128841

==> data/common_corruptions/google_gemma-3-4b-it/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.659090909090909 0.35638890848996085
0.5 5.8090909090909095 0.475428945473284
0.75 7.368181818181818 0.53026535678853
0.99 9.104545454545455 0.5856160748112925

==> data/common_corruptions/google_gemma-3-4b-it/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 8.195348837209302 0.5029667602339243
0.5 11.81860465116279 0.6162382712497226
0.75 12.26046511627907 0.7127884434652828
0.99 14.009302325581395 0.7289127666768694

==> data/common_corruptions/google_gemma-3-4b-it/GaussianNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 4.087818696883852 0.16471178779081688
0.5 5.718130311614731 0.233255233812342
0.75 7.73371104815864 0.2990377774646232
0.99 8.828611898016996 0.34162198279800676

==> data/common_corruptions/google_gemma-3-4b-it/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 9.906976744186046 0.6345607734485862
0.5 12.238372093023257 0.729627460566244
0.75 12.075581395348838 0.7271863176458083
0.99 14.761627906976743 0.8369917907083426

==> data/common_corruptions/google_gemma-3-4b-it/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.818181818181818 0.4459349745227768
0.5 8.163636363636364 0.6023046147803663
0.75 11.559090909090909 0.6972530490612748
0.99 12.972727272727273 0.745757094419345

==> data/common_corruptions/google_gemma-3-4b-it/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.590697674418605 0.43735725837302686
0.5 6.9581395348837205 0.4693441163270923
0.75 8.167441860465116 0.506485191464695
0.99 8.95813953488372 0.5271354521129157

==> data/common_corruptions/google_gemma-3-4b-it/GlassBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.0722379603399435 0.11392642696876124
0.5 2.398016997167139 0.12350720242342937
0.75 2.868271954674221 0.1392052920044379
0.99 3.2606232294617565 0.15304036278911615

==> data/common_corruptions/google_gemma-3-4b-it/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.0 0.24279782578861744
0.5 2.994186046511628 0.2683877475462329
0.75 3.941860465116279 0.3099125496348048
0.99 4.424418604651163 0.33459377800111206

==> data/common_corruptions/google_gemma-3-4b-it/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.709090909090909 0.2867379162354752
0.5 3.227272727272727 0.349398431180644
0.75 3.418181818181818 0.3360418384741832
0.99 3.540909090909091 0.35269422930340394

==> data/common_corruptions/google_gemma-3-4b-it/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 9.772093023255813 0.5331992192635376
0.5 9.655813953488373 0.538702851484043
0.75 11.455813953488372 0.6252195760542121
0.99 12.102325581395348 0.702768208545558

==> data/common_corruptions/google_gemma-3-4b-it/ImpulseNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 4.7974504249291785 0.19340391385043373
0.5 6.188385269121813 0.24759573366125107
0.75 7.219546742209632 0.26790005308203924
0.99 8.213881019830028 0.3142200640662935

==> data/common_corruptions/google_gemma-3-4b-it/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 10.476744186046512 0.7021394663481251
0.5 10.319767441860465 0.6432611526029973
0.75 11.936046511627907 0.7327033934903008
0.99 13.44186046511628 0.7942468779830885

==> data/common_corruptions/google_gemma-3-4b-it/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.627272727272727 0.46642291763126337
0.5 8.304545454545455 0.5897995782037198
0.75 10.504545454545454 0.6714206514619706
0.99 12.49090909090909 0.6716358132685551

==> data/common_corruptions/google_gemma-3-4b-it/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.567441860465117 0.3472139625856893
0.5 5.051162790697674 0.3979514120134116
0.75 7.232558139534884 0.46223227014511886
0.99 10.004651162790697 0.6170989780447603

==> data/common_corruptions/google_gemma-3-4b-it/JPEG/CelebA.dat <==
0.0 0.0 0.0
0.25 2.314447592067989 0.11361674120721145
0.5 2.5623229461756374 0.1228116209824842
0.75 3.270538243626062 0.14487341305951665
0.99 4.647308781869689 0.21035391587916402

==> data/common_corruptions/google_gemma-3-4b-it/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.25 0.3285912578122772
0.5 4.238372093023256 0.3943740866657424
0.75 5.8895348837209305 0.4711419694396289
0.99 8.604651162790697 0.6388769416627514

==> data/common_corruptions/google_gemma-3-4b-it/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.3454545454545452 0.34196036255204254
0.5 3.6272727272727274 0.3533030786228557
0.75 4.2272727272727275 0.37770064351042515
0.99 5.609090909090909 0.3967424643522365

==> data/common_corruptions/google_gemma-3-4b-it/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 10.372093023255815 0.6766799707108719
0.5 12.53953488372093 0.6678171532767587
0.75 14.362790697674418 0.7290866779772655
0.99 15.55813953488372 0.7408212193825015

==> data/common_corruptions/google_gemma-3-4b-it/MotionBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.3626062322946177 0.1608953733008541
0.5 4.518413597733711 0.19902871381821635
0.75 5.600566572237961 0.22795891494216794
0.99 6.541076487252124 0.26908941500930156

==> data/common_corruptions/google_gemma-3-4b-it/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.7732558139534884 0.34031036882777904
0.5 5.517441860465116 0.45508617127252315
0.75 6.872093023255814 0.5202493099084671
0.99 9.162790697674419 0.6524966058106451

==> data/common_corruptions/google_gemma-3-4b-it/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.8454545454545452 0.3635438932013534
0.5 5.1045454545454545 0.4369455271414913
0.75 6.109090909090909 0.47052331113991636
0.99 7.863636363636363 0.5921300164860261

==> data/common_corruptions/google_gemma-3-4b-it/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.023255813953488 0.42797986540313626
0.5 7.53953488372093 0.5294039619893326
0.75 11.04186046511628 0.6241684268787187
0.99 19.74418604651163 0.9551197641236087

==> data/common_corruptions/google_gemma-3-4b-it/Pixelate/CelebA.dat <==
0.0 0.0 0.0
0.25 1.9858356940509916 0.10833479709439112
0.5 2.7932011331444757 0.13866419567262317
0.75 4.930594900849858 0.22126984942236314
0.99 10.594900849858357 0.40219182380202556

==> data/common_corruptions/google_gemma-3-4b-it/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.395348837209302 0.2602103898135774
0.5 4.511627906976744 0.35072053354624344
0.75 7.5 0.516002702061087
0.99 14.593023255813954 0.8522056379148011

==> data/common_corruptions/google_gemma-3-4b-it/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.559090909090909 0.25333444959354423
0.5 3.981818181818182 0.3727806855500407
0.75 6.159090909090909 0.46929329271845927
0.99 12.986363636363636 0.7641902630082595

==> data/common_corruptions/google_gemma-3-4b-it/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.480769230769231 0.43290387661232665
0.5 6.5048076923076925 0.45948046761321487
0.75 6.774038461538462 0.46254846938601973
0.99 6.9326923076923075 0.47362620776089875

==> data/common_corruptions/google_gemma-3-4b-it/Saturate/CelebA.dat <==
0.0 0.0 0.0
0.25 3.6118980169971673 0.15789014839584792
0.5 4.008498583569405 0.16563124905631194
0.75 4.077903682719547 0.16848211388602924
0.99 4.114730878186969 0.16781987085579217

==> data/common_corruptions/google_gemma-3-4b-it/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.079268292682927 0.565726486188871
0.5 7.609756097560975 0.5895753240214262
0.75 7.737804878048781 0.6178043728199124
0.99 7.591463414634147 0.6127860101688387

==> data/common_corruptions/google_gemma-3-4b-it/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.95 0.43802831147414706
0.5 5.159090909090909 0.44696940514534983
0.75 5.036363636363636 0.39557754333047973
0.99 4.927272727272728 0.3842142449539641

==> data/common_corruptions/google_gemma-3-4b-it/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.488372093023256 0.4688160047399468
0.5 6.841860465116279 0.46980481674517827
0.75 7.851162790697674 0.4785329394441886
0.99 9.581395348837209 0.5465527066480436

==> data/common_corruptions/google_gemma-3-4b-it/ShotNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 3.2903682719546743 0.14535831812333413
0.5 3.6260623229461757 0.1584964978537689
0.75 3.903682719546742 0.17270843485572251
0.99 4.807365439093484 0.19967050728070967

==> data/common_corruptions/google_gemma-3-4b-it/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.436046511627907 0.569123286549578
0.5 8.80813953488372 0.630449970133104
0.75 9.738372093023257 0.6749503403048036
0.99 10.581395348837209 0.7148529592985807

==> data/common_corruptions/google_gemma-3-4b-it/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.754545454545455 0.43812960492729686
0.5 4.5636363636363635 0.39238908763262426
0.75 5.636363636363637 0.45256178727304663
0.99 6.709090909090909 0.5158516551565221

==> data/common_corruptions/google_gemma-3-4b-it/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 7.341346153846154 0.4532704042127312
0.5 8.663461538461538 0.5194186427311837
0.75 9.658653846153847 0.5708568174951885
0.99 11.509615384615385 0.6243336086661561

==> data/common_corruptions/google_gemma-3-4b-it/Snow/CelebA.dat <==
0.0 0.0 0.0
0.25 3.0977337110481584 0.14375379420226295
0.5 3.73371104815864 0.16185741299602927
0.75 4.681303116147308 0.1963343116339241
0.99 5.98300283286119 0.24127512195214065

==> data/common_corruptions/google_gemma-3-4b-it/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 10.725609756097562 0.659119334497391
0.5 12.762195121951219 0.7326651659898544
0.75 15.292682926829269 0.8867277542651543
0.99 15.890243902439025 0.9205504665392945

==> data/common_corruptions/google_gemma-3-4b-it/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.777272727272727 0.48901330838496726
0.5 6.377272727272727 0.5305090017158783
0.75 7.2727272727272725 0.531286376754306
0.99 8.85 0.6341853953714787

==> data/common_corruptions/google_gemma-3-4b-it/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 8.93953488372093 0.5083662195343243
0.5 10.432558139534883 0.5673421966045682
0.75 13.372093023255815 0.6817759482843678
0.99 18.334883720930232 0.8682350432090401

==> data/common_corruptions/google_gemma-3-4b-it/Spatter/CelebA.dat <==
0.0 0.0 0.0
0.25 4.873937677053824 0.2017694342960671
0.5 5.936260623229462 0.21868207563384642
0.75 7.657223796033994 0.28089303716405695
0.99 10.713881019830028 0.37123509370713453

==> data/common_corruptions/google_gemma-3-4b-it/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 14.918604651162791 0.8342741763567485
0.5 16.27906976744186 0.9004424099511015
0.75 18.97093023255814 0.9632732235683396
0.99 17.075581395348838 0.8888699719286083

==> data/common_corruptions/google_gemma-3-4b-it/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 9.681818181818182 0.6430127833248406
0.5 11.8 0.699870117820573
0.75 14.540909090909091 0.7617215145083626
0.99 16.313636363636363 0.7832091100994358

==> data/common_corruptions/google_gemma-3-4b-it/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 8.711627906976744 0.5274123475240953
0.5 10.516279069767442 0.6195253338054343
0.75 12.172093023255814 0.6418374205189012
0.99 12.66046511627907 0.6646479722853486

==> data/common_corruptions/google_gemma-3-4b-it/SpeckleNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 4.152974504249292 0.1789276410793027
0.5 5.331444759206799 0.20884759712761516
0.75 6.308781869688385 0.23506213276919619
0.99 6.788951841359774 0.25756283667472657

==> data/common_corruptions/google_gemma-3-4b-it/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 9.174418604651162 0.6506634152908762
0.5 11.744186046511627 0.7814252872268259
0.75 11.825581395348838 0.7446575414497659
0.99 13.162790697674419 0.8116545995074547

==> data/common_corruptions/google_gemma-3-4b-it/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.413636363636364 0.5490668095800542
0.5 7.0227272727272725 0.5351852688331002
0.75 8.227272727272727 0.6012493254173353
0.99 9.627272727272727 0.6472037176509782

==> data/common_corruptions/google_gemma-3-4b-it/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.0048076923076925 0.41887652619942656
0.5 7.706730769230769 0.5021475371440127
0.75 8.951923076923077 0.5229018909370255
0.99 9.879807692307692 0.5607095764405505

==> data/common_corruptions/google_gemma-3-4b-it/ZoomBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 4.141643059490085 0.18475509175313973
0.5 5.317280453257791 0.22125774464252693
0.75 6.073654390934844 0.24551351499028512
0.99 6.69971671388102 0.25180749995973906

==> data/common_corruptions/google_gemma-3-4b-it/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.274390243902439 0.5035069029635637
0.5 6.432926829268292 0.5760262998795781
0.75 6.585365853658536 0.6420070055446282
0.99 7.170731707317073 0.638913237173446

==> data/common_corruptions/google_gemma-3-4b-it/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.4363636363636365 0.46296986610319435
0.5 6.759090909090909 0.5054707285298037
0.75 8.35 0.5516326256839853
0.99 8.772727272727273 0.5821844792191961

==> data/common_corruptions/google_gemma-3-4b-it_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.1504018307918694 0.010165334258490564
0.5 0.17363342969394086 0.008634740862479536
0.75 0.19981857712144238 0.009881599715148575
0.99 0.20868454694767385 0.011316883157369515

==> data/common_corruptions/google_gemma-3-4b-it_CelebA.dat <==
0.0 0.0 0.0
0.25 0.07111537780113844 0.004797269297504283
0.5 0.08301612408625429 0.004242264395129529
0.75 0.09753356160860864 0.0051995086396631205
0.99 0.1075652818776823 0.005887948470941021

==> data/common_corruptions/google_gemma-3-4b-it_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.1348174016539226 0.016527104306169927
0.5 0.15791592346299965 0.014615601066207759
0.75 0.1805052295445456 0.01598731658615522
0.99 0.18349422440633054 0.011567262722497286

==> data/common_corruptions/google_gemma-3-4b-it_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.09960320939728196 0.008628071941985366
0.5 0.1155429120346648 0.00798960909918646
0.75 0.13848906597411298 0.01056102080790347
0.99 0.1447495487935784 0.009076789634066528

==> data/common_corruptions/google_gemma-4-31B-it/Adversarial/AgeDB.dat <==
0.0 0.0 0.0
0.25 0.020618556701030927 0.020512000139126026
0.5 2.917525773195876 0.2765001894871594
0.75 6.061855670103093 0.5164556301325081
0.99 14.731958762886597 1.0180134892648134

==> data/common_corruptions/google_gemma-4-31B-it/Adversarial/CelebA.dat <==
0.0 0.0 0.0
0.25 0.0 0.0
0.5 2.963636363636364 0.25256609403430935
0.75 5.5636363636363635 0.36330149870759637
0.99 12.781818181818181 0.8525491011944168

==> data/common_corruptions/google_gemma-4-31B-it/Adversarial/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.046511627906976744 0.033714868629580154
0.5 3.6511627906976742 0.2936518363789273
0.75 7.901162790697675 0.4738753646872765
0.99 14.203488372093023 0.6234195243105036

==> data/common_corruptions/google_gemma-4-31B-it/Adversarial/HoverAir.dat <==
0.0 0.0 0.0
0.25 0.0 0.0
0.5 3.6454545454545455 0.30021842787003794
0.75 8.4 0.41022066224842635
0.99 18.254545454545454 0.6191126924238923

==> data/common_corruptions/google_gemma-4-31B-it/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.4423076923076923 0.16760222833030453
0.5 2.0096153846153846 0.23266353769770232
0.75 2.9711538461538463 0.2752514871407437
0.99 3.9038461538461537 0.30101210418927826

==> data/common_corruptions/google_gemma-4-31B-it/Brightness/CelebA.dat <==
0.0 0.03541076487252125 0.03538567754037952
0.25 1.4107648725212465 0.09422062021124498
0.5 1.934844192634561 0.11511496957729285
0.75 2.4305949008498584 0.1291913537737987
0.99 2.6288951841359776 0.13574675428750527

==> data/common_corruptions/google_gemma-4-31B-it/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.25 0.19231498521841658
0.5 1.9451219512195121 0.22802808187996093
0.75 2.75 0.28760521701915104
0.99 3.4451219512195124 0.32463463295263323

==> data/common_corruptions/google_gemma-4-31B-it/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.3181818181818181 0.1660010500270031
0.5 1.7136363636363636 0.18446701708078805
0.75 2.4681818181818183 0.2297491118485368
0.99 3.0954545454545452 0.2627333852130037

==> data/common_corruptions/google_gemma-4-31B-it/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.5673076923076923 0.17827774206844543
0.5 1.7644230769230769 0.17869208176692397
0.75 2.485576923076923 0.23166676076808446
0.99 4.923076923076923 0.39036475741605897

==> data/common_corruptions/google_gemma-4-31B-it/Contrast/CelebA.dat <==
0.0 0.042492917847025496 0.042462813048455866
0.25 1.3909348441926346 0.0946796922344921
0.5 1.6246458923512748 0.10003180606178584
0.75 2.1260623229461757 0.11258423051272723
0.99 3.68271954674221 0.1822464018025442

==> data/common_corruptions/google_gemma-4-31B-it/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.7865853658536586 0.2811187553385514
0.5 2.9146341463414633 0.3060225395170654
0.75 4.317073170731708 0.3780247924687906
0.99 9.079268292682928 0.6757563874128059

==> data/common_corruptions/google_gemma-4-31B-it/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.6863636363636363 0.18902528859791892
0.5 2.1227272727272726 0.22662117348888333
0.75 3.1136363636363638 0.29197811713645805
0.99 6.177272727272728 0.44790804757605746

==> data/common_corruptions/google_gemma-4-31B-it/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.201923076923077 0.36870703637139457
0.5 5.716346153846154 0.48670053793386486
0.75 7.230769230769231 0.5519625060653642
0.99 8.73076923076923 0.6190344565513418

==> data/common_corruptions/google_gemma-4-31B-it/DefocusBlur/CelebA.dat <==
0.0 0.06373937677053824 0.06369421957268426
0.25 2.4490084985835696 0.14781635360608994
0.5 3.1260623229461757 0.19199705194998842
0.75 3.6090651558073654 0.21687630225487123
0.99 4.501416430594901 0.26616271864671254

==> data/common_corruptions/google_gemma-4-31B-it/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.292682926829268 0.2584064919118181
0.5 3.182926829268293 0.29207967526248857
0.75 3.7804878048780486 0.32791601045290175
0.99 4.341463414634147 0.3476614130007775

==> data/common_corruptions/google_gemma-4-31B-it/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.690909090909091 0.23252929337286463
0.5 3.977272727272727 0.2936970934819742
0.75 5.318181818181818 0.3780585264697964
0.99 6.2272727272727275 0.39466054991841854

==> data/common_corruptions/google_gemma-4-31B-it/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 0.9855769230769231 0.1397506704066082
0.5 1.0048076923076923 0.14415023330896543
0.75 1.1394230769230769 0.15466703556650582
0.99 5.706730769230769 0.45056851458785313

==> data/common_corruptions/google_gemma-4-31B-it/Elastic/CelebA.dat <==
0.0 0.03541076487252125 0.03538567754037952
0.25 0.9235127478753541 0.0754556081243058
0.5 0.8597733711048159 0.07190555030188192
0.75 1.0155807365439093 0.07741060299176698
0.99 2.8002832861189804 0.159666600498708

==> data/common_corruptions/google_gemma-4-31B-it/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.926829268292683 0.1675578193177711
0.5 0.9085365853658537 0.17499341884248099
0.75 0.6829268292682927 0.1475448735321052
0.99 2.4695121951219514 0.29450951628431304

==> data/common_corruptions/google_gemma-4-31B-it/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 0.7636363636363637 0.11568240675945024
0.5 0.9545454545454546 0.1375362803034149
0.75 0.9954545454545455 0.14323559268306776
0.99 3.827272727272727 0.3170576362480973

==> data/common_corruptions/google_gemma-4-31B-it/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.8894230769230769 0.20703559429511664
0.5 2.2740384615384617 0.21432710682668846
0.75 2.8653846153846154 0.3001721788186447
0.99 4.514423076923077 0.4198400194013557

==> data/common_corruptions/google_gemma-4-31B-it/Fog/CelebA.dat <==
0.0 0.06373937677053824 0.06369421957268426
0.25 1.5736543909348442 0.10750577555472646
0.5 1.8342776203966005 0.11272518955496849
0.75 2.177053824362606 0.12550301067985087
0.99 2.6926345609065154 0.14909775073784962

==> data/common_corruptions/google_gemma-4-31B-it/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.8109756097560976 0.3543485826853294
0.5 3.676829268292683 0.3715947887982262
0.75 4.304878048780488 0.4404092359618492
0.99 7.774390243902439 0.6757201536284422

==> data/common_corruptions/google_gemma-4-31B-it/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.381818181818182 0.2469620070123912
0.5 2.5090909090909093 0.2549907557140536
0.75 3.5272727272727273 0.3189871743981312
0.99 4.659090909090909 0.39900267760917724

==> data/common_corruptions/google_gemma-4-31B-it/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.8221153846153846 0.26959188819138474
0.5 3.7403846153846154 0.33022864931326684
0.75 4.086538461538462 0.3541557196403624
0.99 5.668269230769231 0.44740247650507586

==> data/common_corruptions/google_gemma-4-31B-it/Frost/CelebA.dat <==
0.0 0.056657223796033995 0.05661708406460793
0.25 2.7861189801699715 0.14815555252475124
0.5 3.3456090651558075 0.17150904933421798
0.75 3.4475920679886687 0.15713164301934734
0.99 4.050991501416431 0.18864688380940142

==> data/common_corruptions/google_gemma-4-31B-it/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.664634146341464 0.42493284620314004
0.5 5.567073170731708 0.49552812079436087
0.75 5.884146341463414 0.4563322233036753
0.99 7.9939024390243905 0.6211434826172461

==> data/common_corruptions/google_gemma-4-31B-it/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.8772727272727274 0.29477846996706414
0.5 4.9363636363636365 0.3778229583134143
0.75 4.790909090909091 0.3779670997254011
0.99 5.9818181818181815 0.4473043058126056

==> data/common_corruptions/google_gemma-4-31B-it/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.4663461538461537 0.3084337679580983
0.5 4.826923076923077 0.39656232531112673
0.75 6.581730769230769 0.49293760822061333
0.99 8.0 0.5491302294317256

==> data/common_corruptions/google_gemma-4-31B-it/GaussianBlur/CelebA.dat <==
0.0 0.06373937677053824 0.06369421957268426
0.25 2.092067988668555 0.13788946807637015
0.5 2.8356940509915014 0.18398850332118694
0.75 3.5991501416430594 0.21964979528797463
0.99 4.8696883852691215 0.2973560194563173

==> data/common_corruptions/google_gemma-4-31B-it/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.1707317073170733 0.25311999528289714
0.5 3.1097560975609757 0.2867814838973941
0.75 3.768292682926829 0.32501745262428844
0.99 4.371951219512195 0.33852783075030957

==> data/common_corruptions/google_gemma-4-31B-it/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.3363636363636364 0.21393157026096002
0.5 3.881818181818182 0.3173667245731126
0.75 5.068181818181818 0.3427519062984543
0.99 5.9818181818181815 0.39464198841898523

==> data/common_corruptions/google_gemma-4-31B-it/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.3413461538461537 0.2990355406995054
0.5 4.975961538461538 0.4134302259971282
0.75 6.894230769230769 0.5473103841045791
0.99 8.413461538461538 0.6542073787905799

==> data/common_corruptions/google_gemma-4-31B-it/GaussianNoise/CelebA.dat <==
0.0 0.06373937677053824 0.06369421957268426
0.25 2.328611898016997 0.13674067229308354
0.5 3.34985835694051 0.18332018559938565
0.75 4.4660056657223794 0.21735488222945348
0.99 5.458923512747876 0.2565707099477382

==> data/common_corruptions/google_gemma-4-31B-it/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.8109756097560976 0.34054429020242255
0.5 5.7073170731707314 0.4439908456722463
0.75 7.085365853658536 0.5060903936477782
0.99 8.798780487804878 0.538879510800032

==> data/common_corruptions/google_gemma-4-31B-it/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.272727272727273 0.290469709507286
0.5 4.65 0.3614150906763517
0.75 6.254545454545455 0.4771589789678243
0.99 7.777272727272727 0.5254295048224279

==> data/common_corruptions/google_gemma-4-31B-it/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.1923076923076925 0.2431717125682068
0.5 2.4951923076923075 0.26041522056190824
0.75 2.980769230769231 0.2849109641804636
0.99 3.3125 0.2966267258332436

==> data/common_corruptions/google_gemma-4-31B-it/GlassBlur/CelebA.dat <==
0.0 0.028328611898016998 0.028308542032303964
0.25 1.341359773371105 0.0845685256509499
0.5 1.5892351274787535 0.09540559807249675
0.75 1.7124645892351276 0.10196952924466744
0.99 1.8597733711048159 0.11171963372908124

==> data/common_corruptions/google_gemma-4-31B-it/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.1646341463414633 0.19669288332275972
0.5 1.1890243902439024 0.19446729391361312
0.75 1.5670731707317074 0.2164644619625946
0.99 1.8902439024390243 0.23058331275851507

==> data/common_corruptions/google_gemma-4-31B-it/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.4090909090909092 0.19365886649984412
0.5 1.7272727272727273 0.19580499046246871
0.75 1.8909090909090909 0.18782034992708285
0.99 2.2954545454545454 0.22350492509158562

==> data/common_corruptions/google_gemma-4-31B-it/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.6201923076923075 0.35234170116296687
0.5 4.730769230769231 0.39190575766994956
0.75 6.0048076923076925 0.44659800484183776
0.99 6.586538461538462 0.503143830909596

==> data/common_corruptions/google_gemma-4-31B-it/ImpulseNoise/CelebA.dat <==
0.0 0.06373937677053824 0.06369421957268426
0.25 2.861189801699717 0.15082423142496829
0.5 3.5609065155807365 0.1810477631419989
0.75 4.053824362606233 0.19449998032519647
0.99 4.779036827195467 0.2157141940279524

==> data/common_corruptions/google_gemma-4-31B-it/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.2073170731707314 0.3917155568336593
0.5 5.2073170731707314 0.41637686221233466
0.75 6.524390243902439 0.461279679324183
0.99 6.951219512195122 0.4860337418217292

==> data/common_corruptions/google_gemma-4-31B-it/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.245454545454545 0.32437942832995176
0.5 4.786363636363636 0.3857738570982168
0.75 5.495454545454545 0.3771082734272785
0.99 7.045454545454546 0.45005843180198624

==> data/common_corruptions/google_gemma-4-31B-it/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.0372093023255813 0.20368175929996327
0.5 2.390697674418605 0.259265568167437
0.75 2.8 0.2561266587698601
0.99 4.595348837209302 0.3403874402699128

==> data/common_corruptions/google_gemma-4-31B-it/JPEG/CelebA.dat <==
0.0 0.049575070821529746 0.04953994855653177
0.25 1.4631728045325778 0.10051211960869408
0.5 1.706798866855524 0.11613268896310248
0.75 2.134560906515581 0.11395196648696414
0.99 2.9277620396600565 0.15506723424983343

==> data/common_corruptions/google_gemma-4-31B-it/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.7325581395348837 0.23151639308186597
0.5 1.930232558139535 0.2283901788161375
0.75 2.6511627906976742 0.28178606400138995
0.99 3.7906976744186047 0.33632930063861455

==> data/common_corruptions/google_gemma-4-31B-it/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.9318181818181819 0.20082357665534745
0.5 2.05 0.18013137996914053
0.75 2.540909090909091 0.22730144446670184
0.99 3.0136363636363637 0.27570192502966623

==> data/common_corruptions/google_gemma-4-31B-it/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.7450980392156863 0.31959773989467194
0.5 4.712418300653595 0.45598934744754277
0.75 6.078431372549019 0.5282832652266873
0.99 7.627450980392157 0.6377077226729196

==> data/common_corruptions/google_gemma-4-31B-it/MotionBlur/CelebA.dat <==
0.0 0.0425531914893617 0.042523001211358144
0.25 2.0113475177304965 0.12019056026091436
0.5 2.724822695035461 0.1450739729536753
0.75 3.346099290780142 0.1823539378518251
0.99 4.072340425531915 0.2142703816806364

==> data/common_corruptions/google_gemma-4-31B-it/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.7484662576687116 0.24096353284710828
0.5 2.558282208588957 0.2908904823546895
0.75 3.1226993865030677 0.3230948853696219
0.99 3.8220858895705523 0.3581393367332004

==> data/common_corruptions/google_gemma-4-31B-it/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.223744292237443 0.23337025906250145
0.5 3.5707762557077625 0.2982281575321284
0.75 4.598173515981735 0.37760760558124135
0.99 5.945205479452055 0.4115506258991428

==> data/common_corruptions/google_gemma-4-31B-it/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.088372093023256 0.23401039255407297
0.5 3.083720930232558 0.3048727411236974
0.75 4.688372093023256 0.39745324817282235
0.99 15.590697674418605 0.876123787596233

==> data/common_corruptions/google_gemma-4-31B-it/Pixelate/CelebA.dat <==
0.0 0.06373937677053824 0.06369421957268426
0.25 1.5070821529745042 0.10959241769513582
0.5 1.8158640226628895 0.12095406951490474
0.75 2.7592067988668556 0.15277151281011023
0.99 7.038243626062323 0.33066895300900906

==> data/common_corruptions/google_gemma-4-31B-it/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.2848837209302326 0.20662374340421938
0.5 1.622093023255814 0.2088525566782252
0.75 2.11046511627907 0.24549078080105532
0.99 10.209302325581396 0.6789758097500722

==> data/common_corruptions/google_gemma-4-31B-it/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.481818181818182 0.17503997611450609
0.5 2.1272727272727274 0.2009500350934459
0.75 3.831818181818182 0.29600568430182783
0.99 10.35 0.6000352951051302

==> data/common_corruptions/google_gemma-4-31B-it/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.3509615384615383 0.25061775597166425
0.5 2.6490384615384617 0.27815646669330246
0.75 2.7788461538461537 0.2836060472714399
0.99 2.8461538461538463 0.2709029852198042

==> data/common_corruptions/google_gemma-4-31B-it/Saturate/CelebA.dat <==
0.0 0.028328611898016998 0.028308542032303964
0.25 2.235127478753541 0.11885337266367807
0.5 2.4575070821529743 0.125313890673098
0.75 2.4943342776203967 0.1282826191986908
0.99 2.5297450424929178 0.13209971747590055

==> data/common_corruptions/google_gemma-4-31B-it/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.975609756097561 0.36432110099144294
0.5 4.682926829268292 0.4229577113342536
0.75 4.871951219512195 0.42640706364180064
0.99 4.878048780487805 0.44254856589985453

==> data/common_corruptions/google_gemma-4-31B-it/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.036363636363636 0.27362387055855353
0.5 3.0045454545454544 0.28527916784495705
0.75 3.1454545454545455 0.2944158474158906
0.99 3.213636363636364 0.2969180220122085

==> data/common_corruptions/google_gemma-4-31B-it/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.3076923076923075 0.20702727463849352
0.5 2.480769230769231 0.2640260602077393
0.75 2.956730769230769 0.28760331373548503
0.99 4.086538461538462 0.35363321573174616

==> data/common_corruptions/google_gemma-4-31B-it/ShotNoise/CelebA.dat <==
0.0 0.042492917847025496 0.042462813048455866
0.25 1.8696883852691217 0.11336765156286041
0.5 2.1473087818696883 0.12664727169456436
0.75 2.263456090651558 0.1314688513315008
0.99 2.8399433427762037 0.1405404220581184

==> data/common_corruptions/google_gemma-4-31B-it/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.0548780487804876 0.31166268535919844
0.5 3.048780487804878 0.3196198010535626
0.75 3.6402439024390243 0.3525937708972984
0.99 3.9207317073170733 0.3722993928297031

==> data/common_corruptions/google_gemma-4-31B-it/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.6272727272727274 0.24952170625681694
0.5 2.963636363636364 0.2692854445353808
0.75 3.159090909090909 0.27981073215693986
0.99 3.6636363636363636 0.3041418319541112

==> data/common_corruptions/google_gemma-4-31B-it/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.7259615384615383 0.23293156642640428
0.5 3.4134615384615383 0.30347326451384976
0.75 4.0048076923076925 0.34464800643977456
0.99 6.052884615384615 0.413864357364752

==> data/common_corruptions/google_gemma-4-31B-it/Snow/CelebA.dat <==
0.0 0.056657223796033995 0.05661708406460793
0.25 2.143059490084986 0.12148773179362962
0.5 2.698300283286119 0.13473775437357846
0.75 3.461756373937677 0.16364198304058625
0.99 4.137393767705382 0.1849929546095407

==> data/common_corruptions/google_gemma-4-31B-it/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.9939024390243905 0.40054032431133346
0.5 6.4573170731707314 0.4488526096737033
0.75 8.518292682926829 0.5692962300718618
0.99 9.878048780487806 0.6068087602289105

==> data/common_corruptions/google_gemma-4-31B-it/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.963636363636364 0.278711212359345
0.5 3.7772727272727273 0.33482715300462307
0.75 4.4 0.3861443227816878
0.99 6.3090909090909095 0.47147959952934515

==> data/common_corruptions/google_gemma-4-31B-it/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.7488372093023257 0.3076257132186084
0.5 4.567441860465117 0.34238283434979416
0.75 6.474418604651163 0.4850966417199949
0.99 14.995348837209303 0.8311277220753155

==> data/common_corruptions/google_gemma-4-31B-it/Spatter/CelebA.dat <==
0.0 0.06373937677053824 0.06369421957268426
0.25 3.0977337110481584 0.14769137756824002
0.5 3.5 0.1721910113812121
0.75 4.484419263456091 0.21754238403244683
0.99 8.675637393767705 0.44852951852763223

==> data/common_corruptions/google_gemma-4-31B-it/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.0813953488372094 0.49205630224673313
0.5 7.941860465116279 0.5322044437287806
0.75 9.790697674418604 0.6756820842260007
0.99 24.877906976744185 1.2911223380389305

==> data/common_corruptions/google_gemma-4-31B-it/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.218181818181818 0.34261775657788723
0.5 5.168181818181818 0.3705807724918366
0.75 7.877272727272727 0.6506780691416518
0.99 19.45909090909091 1.303845487047703

==> data/common_corruptions/google_gemma-4-31B-it/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.4471153846153846 0.32213039105510943
0.5 4.427884615384615 0.3758901623309339
0.75 5.509615384615385 0.422201365904521
0.99 6.451923076923077 0.5207758180198782

==> data/common_corruptions/google_gemma-4-31B-it/SpeckleNoise/CelebA.dat <==
0.0 0.049575070821529746 0.04953994855653177
0.25 2.415014164305949 0.12515509602109115
0.5 3.043909348441926 0.15726614804990072
0.75 3.4674220963172804 0.16563004805568388
0.99 4.15014164305949 0.19145450182285711

==> data/common_corruptions/google_gemma-4-31B-it/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.2439024390243905 0.3280376676895862
0.5 4.579268292682927 0.3919536437402798
0.75 5.030487804878049 0.4097110693617037
0.99 6.225609756097561 0.48653235082487756

==> data/common_corruptions/google_gemma-4-31B-it/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.786363636363636 0.2578903240403931
0.5 4.277272727272727 0.3449783309650942
0.75 4.736363636363636 0.36704958035702834
0.99 5.318181818181818 0.38326908508941077

==> data/common_corruptions/google_gemma-4-31B-it/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.7884615384615383 0.23120413284991706
0.5 3.5865384615384617 0.26890615336230783
0.75 4.264423076923077 0.2995642457055447
0.99 4.677884615384615 0.32448960937570426

==> data/common_corruptions/google_gemma-4-31B-it/ZoomBlur/CelebA.dat <==
0.0 0.042492917847025496 0.042462813048455866
0.25 2.501416430594901 0.13855340315395606
0.5 3.2067988668555243 0.16716165977579542
0.75 3.6954674220963173 0.18625672124948553
0.99 4.0339943342776206 0.1998080283479632

==> data/common_corruptions/google_gemma-4-31B-it/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.0060975609756095 0.3066408732785699
0.5 4.201219512195122 0.3655669484336485
0.75 5.201219512195122 0.4259729980830172
0.99 5.7560975609756095 0.4369124295440546

==> data/common_corruptions/google_gemma-4-31B-it/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.95 0.3033030969097434
0.5 5.618181818181818 0.3900076093961848
0.75 6.677272727272728 0.43962057183731684
0.99 6.836363636363636 0.4407476061097895

==> data/common_corruptions/google_gemma-4-31B-it_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.0692898432767809 0.005178432957778081
0.5 0.0927676276931637 0.006027658846759479
0.75 0.11718639955488375 0.00759547706406577
0.99 0.1677398635142243 0.012248554759722655

==> data/common_corruptions/google_gemma-4-31B-it_CelebA.dat <==
0.0 0.0 0.0
0.25 0.05402148429754341 0.004257948191136202
0.5 0.0701327970140194 0.004240476914436238
0.75 0.08340152699670264 0.005238554622173447
0.99 0.1075141895505611 0.007653141885337535

==> data/common_corruptions/google_gemma-4-31B-it_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.07917893665342546 0.008894517890115564
0.5 0.1012484526009287 0.0097164737400537
0.75 0.12327731158367417 0.01170578729813498
0.99 0.16884236980253917 0.018181704894014657

==> data/common_corruptions/google_gemma-4-31B-it_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.0685317356460253 0.006646837747364926
0.5 0.09268431965138105 0.006868210570247414
0.75 0.11569600712813584 0.008795828422923098
0.99 0.1573931088637281 0.014703593657443833

==> data/common_corruptions/herosan-mean-variance-imdb/Adversarial/AgeDB.dat <==
0.0 0.0 0.0
0.25 0.6078218800006526 0.06551230399770952
0.5 2.0498258382967203 0.19795216659667325
0.75 6.431736530643879 0.46473887928185204
0.99 20.430156292301593 0.5017112097557451

==> data/common_corruptions/herosan-mean-variance-imdb/Adversarial/CelebA.dat <==
0.0 0.0 0.0
0.25 0.9810923793163555 0.04362242515615194
0.5 2.7998035085148123 0.10985397634343079
0.75 10.020279783727863 0.25628760495725905
0.99 24.470370118366485 0.29561858030484545

==> data/common_corruptions/herosan-mean-variance-imdb/Adversarial/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.0897702336311341 0.09093824357219446
0.5 3.4393653869628906 0.22304332607350089
0.75 9.629583966732024 0.3776844944212473
0.99 16.503219878673555 0.5200034624050348

==> data/common_corruptions/herosan-mean-variance-imdb/Adversarial/HoverAir.dat <==
0.0 0.0 0.0
0.25 0.8689426292072643 0.08901144319467076
0.5 2.530431964180686 0.20154507674055896
0.75 9.208395448597996 0.39615845878917966
0.99 19.205414761196483 0.42588951373439937

==> data/common_corruptions/herosan-mean-variance-imdb/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.6057701205263044 0.16804201640980657
0.5 2.3950293890320427 0.22886729566714586
0.75 2.78347119246379 0.24012333697399255
0.99 3.076814849777977 0.246746212726022

==> data/common_corruptions/herosan-mean-variance-imdb/Brightness/CelebA.dat <==
0.0 0.0 0.0
0.25 2.2755440574521297 0.11687762822826997
0.5 2.8900807254558862 0.13871178564531866
0.75 3.345464230292265 0.14926684829010076
0.99 3.764909001728755 0.1530953328425848

==> data/common_corruptions/herosan-mean-variance-imdb/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.573520910739899 0.22499437754941565
0.5 3.223019313812256 0.28193334262352143
0.75 3.292370891571045 0.30467935215936687
0.99 3.3221928238868714 0.31280877340064434

==> data/common_corruptions/herosan-mean-variance-imdb/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.0889731753956187 0.2201701821447703
0.5 2.5218099680813877 0.2342837940044534
0.75 2.7569128166545522 0.24523284940058504
0.99 2.9608979441902856 0.25135034498731124

==> data/common_corruptions/herosan-mean-variance-imdb/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.334012513113494 0.3220438528832124
0.5 3.6810148635713182 0.36003934465961357
0.75 3.8987025270367615 0.3871724793683125
0.99 4.028199365823576 0.4054830239820141

==> data/common_corruptions/herosan-mean-variance-imdb/Contrast/CelebA.dat <==
0.0 0.0 0.0
0.25 5.30580714482255 0.1788819287628445
0.5 5.471181523746757 0.18056183609875087
0.75 5.675419990233468 0.19233769156532365
0.99 5.842921561684687 0.20088588716665848

==> data/common_corruptions/herosan-mean-variance-imdb/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.993788611888886 0.3663240648065801
0.5 5.744140470027924 0.4038301000279133
0.75 6.159275114536285 0.4284173701639973
0.99 6.315932619571686 0.4378232775587106

==> data/common_corruptions/herosan-mean-variance-imdb/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.746790062297474 0.34441127916033915
0.5 4.261130387132818 0.3838769005738074
0.75 4.734417427669872 0.43427263270167255
0.99 4.926751158454201 0.4492505783304651

==> data/common_corruptions/herosan-mean-variance-imdb/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.423284587293568 0.37030752473575423
0.5 3.6256562790068068 0.39155305788430417
0.75 3.7585831915978156 0.39733087095322844
0.99 3.8534000604459555 0.3985170104073829

==> data/common_corruptions/herosan-mean-variance-imdb/DefocusBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 4.821299307767916 0.20669376849419363
0.5 5.1640209577767315 0.20912545828480544
0.75 5.358880599930241 0.20989216099111924
0.99 5.45395836681349 0.2105933719665984

==> data/common_corruptions/herosan-mean-variance-imdb/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.008162534236908 0.34886564715280133
0.5 4.847405743598938 0.37677791943696526
0.75 5.380479633808136 0.3948228174632406
0.99 5.7305579662323 0.4113217458163179

==> data/common_corruptions/herosan-mean-variance-imdb/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.093313759023493 0.38787208714935173
0.5 4.362207781184804 0.41065247163499474
0.75 4.539970224553889 0.42432363373260973
0.99 4.6325438456101855 0.4338121457665091

==> data/common_corruptions/herosan-mean-variance-imdb/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.0636441731216884 0.13665041026599187
0.5 1.1757068161917206 0.1488008293863212
0.75 1.4142722894649695 0.16747686697197742
0.99 7.780998456596148 0.4433937484810468

==> data/common_corruptions/herosan-mean-variance-imdb/Elastic/CelebA.dat <==
0.0 0.0 0.0
0.25 1.3598918801430961 0.08595603644280538
0.5 1.4715327961483824 0.09175744098709601
0.75 1.7309650319115013 0.10510498618269805
0.99 9.201991351894248 0.26226315713147696

==> data/common_corruptions/herosan-mean-variance-imdb/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.7636690378189087 0.0914292150358996
0.5 0.8542571544647217 0.1040328358151169
0.75 0.9137104272842407 0.11270137150474767
0.99 4.015212309360504 0.2803344797901548

==> data/common_corruptions/herosan-mean-variance-imdb/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 0.8327487273649736 0.10720856581345639
0.5 1.0084058046340942 0.12342572325863817
0.75 0.9936052344062112 0.12771558953297313
0.99 9.124327031048862 0.46104998252066715

==> data/common_corruptions/herosan-mean-variance-imdb/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.146462119451844 0.40751457375230615
0.5 4.158425633269961 0.40732048373930185
0.75 4.159974249282686 0.40657364971705756
0.99 4.162979456457761 0.40696255788602004

==> data/common_corruptions/herosan-mean-variance-imdb/Fog/CelebA.dat <==
0.0 0.0 0.0
0.25 5.985837624650476 0.2018969073575029
0.5 6.018324657853964 0.20394201719093943
0.75 6.019127280361408 0.20358885448580819
0.99 6.0161235378543125 0.20388659555332592

==> data/common_corruptions/herosan-mean-variance-imdb/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.629073894023895 0.45260294890283337
0.5 6.620691788196564 0.45228657314936666
0.75 6.6207237362861635 0.4516182163739457
0.99 6.623227679729462 0.4519333421844111

==> data/common_corruptions/herosan-mean-variance-imdb/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.061076012524691 0.4497313830169979
0.5 5.0493364117362285 0.44946534336913774
0.75 5.044433073564009 0.4489550948266218
0.99 5.046880700371482 0.4497090085104347

==> data/common_corruptions/herosan-mean-variance-imdb/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.353312171331726 0.3374600299002794
0.5 4.752378001071439 0.391168304935027
0.75 4.837600320872694 0.3564454397054461
0.99 5.467697643997646 0.3633604914726659

==> data/common_corruptions/herosan-mean-variance-imdb/Frost/CelebA.dat <==
0.0 0.0 0.0
0.25 6.591751109969208 0.21238383139680536
0.5 7.660840234288844 0.2429786962145494
0.75 7.806335831822116 0.25563853126454134
0.99 8.093787412941014 0.2556832908148619

==> data/common_corruptions/herosan-mean-variance-imdb/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.490975224971772 0.44224714222094336
0.5 7.620406353473664 0.4251654589675381
0.75 7.595489680767059 0.4201831624960082
0.99 6.9771316885948185 0.4064039208513942

==> data/common_corruptions/herosan-mean-variance-imdb/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.11398230899464 0.41366573328427003
0.5 5.061560370705345 0.40112801247511976
0.75 5.230076573111794 0.42347042559814463
0.99 5.470906669443304 0.3917317742699343

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.384216856248308 0.3670264897250616
0.5 3.6367462554780565 0.3935192320772744
0.75 3.8038328378507407 0.39782667369131597
0.99 3.9029559144879333 0.39965922381651436

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 4.678068384904564 0.20477460589908547
0.5 5.159738107032266 0.20940888178028116
0.75 5.40973752320787 0.21002474071319532
0.99 5.549923104658878 0.20962961240334368

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.7858930587768556 0.33835954449275496
0.5 4.878368401527405 0.3783377305430561
0.75 5.5714392304420475 0.40340447228902293
0.99 5.8880857706069945 0.4221657956233982

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.9859781698747114 0.38075114457101944
0.5 4.370288133621216 0.4107140970737868
0.75 4.606437108733437 0.4310414393723003
0.99 4.763408389958468 0.4415905193756534

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.904414705710836 0.373836218638705
0.5 4.613263998881425 0.3571818423172997
0.75 5.406161950366331 0.291594854928777
0.99 5.995054424399196 0.25649524057281564

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 5.819446844296505 0.19578434672017642
0.5 6.341244903042979 0.18983692970644442
0.75 7.051695363128345 0.17220615202701
0.99 7.661436177291984 0.16790023336975526

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.1786263346672055 0.3496877745170426
0.5 6.520365965366364 0.4382167803173221
0.75 6.234874093532563 0.3746599547017395
0.99 6.060032260417938 0.3095427258490716

==> data/common_corruptions/herosan-mean-variance-imdb/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.028214497999712 0.4387042921040304
0.5 5.066096674312245 0.40753512102052414
0.75 5.219441045414317 0.3346520558161369
0.99 5.472720102830366 0.2873604182010857

==> data/common_corruptions/herosan-mean-variance-imdb/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.9273503180777674 0.315612377766594
0.5 3.0968849540937065 0.33352098802780844
0.75 3.2259021702379282 0.34951866751521465
0.99 3.341958291459792 0.3616011756966692

==> data/common_corruptions/herosan-mean-variance-imdb/GlassBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.792495929059528 0.18696403352211577
0.5 4.17144467149462 0.1983688721104081
0.75 4.401909882114047 0.20210919882873765
0.99 4.5904374321301775 0.2040727280747512

==> data/common_corruptions/herosan-mean-variance-imdb/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.5347861766815187 0.26190100010703005
0.5 2.9519139647483827 0.29441222957597635
0.75 3.3198935270309446 0.3167059590610157
0.99 3.6006818056106566 0.3298610989879895

==> data/common_corruptions/herosan-mean-variance-imdb/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.031112378293818 0.3064491895281775
0.5 3.4611384868621826 0.3386100665439771
0.75 3.7237184156071055 0.3594788833638317
0.99 3.8694779005917637 0.3719090510118363

==> data/common_corruptions/herosan-mean-variance-imdb/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.69117533806527 0.3736172452371462
0.5 5.042967796325684 0.33863714620182966
0.75 5.406805727741506 0.3052205874979776
0.99 5.762792502299393 0.27947769082045576

==> data/common_corruptions/herosan-mean-variance-imdb/ImpulseNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 6.2603962375363125 0.19269396829185634
0.5 6.638964969017176 0.18381816200197648
0.75 7.042225912811143 0.17524075041415865
0.99 7.435024513709421 0.17063714572874228

==> data/common_corruptions/herosan-mean-variance-imdb/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.555157315731049 0.4415929621312899
0.5 6.476062428951264 0.4358095822799514
0.75 6.272590005397797 0.4016329791572971
0.99 6.101668703556061 0.36492911207470974

==> data/common_corruptions/herosan-mean-variance-imdb/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.143360744823109 0.4254406910436764
0.5 5.165618593042547 0.3861940041595363
0.75 5.259761398488825 0.3441504236418973
0.99 5.370275193994695 0.31297742085308006

==> data/common_corruptions/herosan-mean-variance-imdb/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 0.9875255433639677 0.13175614572461464
0.5 1.1216516400327776 0.1477579778016493
0.75 1.4489375293844997 0.1701163602422495
0.99 2.0322848782681002 0.23820346135216683

==> data/common_corruptions/herosan-mean-variance-imdb/JPEG/CelebA.dat <==
0.0 0.0 0.0
0.25 1.5961629348913593 0.09441144591312947
0.5 1.8584333394292913 0.10423830394915785
0.75 2.3012023007533173 0.12098863962188468
0.99 3.435273069860677 0.15356505357025585

==> data/common_corruptions/herosan-mean-variance-imdb/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.117407500743866 0.13223778255704893
0.5 1.4329942464828491 0.14687404900701037
0.75 1.917186677455902 0.18424679823659307
0.99 3.64990291595459 0.2927003310306789

==> data/common_corruptions/herosan-mean-variance-imdb/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.3557899648492986 0.14914097025212347
0.5 1.7482427141883157 0.1841892654633879
0.75 2.107377897609364 0.19530765011333917
0.99 3.247054273431951 0.2963076298763017

==> data/common_corruptions/herosan-mean-variance-imdb/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.029170219471912 0.44723968770466555
0.5 4.197780811234026 0.45550157325786844
0.75 4.266214737039528 0.4554264727860469
0.99 4.2889005395750335 0.4442094364426558

==> data/common_corruptions/herosan-mean-variance-imdb/MotionBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 4.179894918487186 0.19864576422517743
0.5 4.589741428693135 0.20742802738906765
0.75 4.79509604261035 0.20111005785307687
0.99 4.923636087349483 0.19960278622317268

==> data/common_corruptions/herosan-mean-variance-imdb/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.223919670536833 0.3145732337053362
0.5 3.9328760470984117 0.3489929511712775
0.75 4.177718084563249 0.36498813127737356
0.99 4.379771886381713 0.3661414498803562

==> data/common_corruptions/herosan-mean-variance-imdb/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.404681222098214 0.3483609485987793
0.5 3.673113741193499 0.3523728237154405
0.75 4.096367449079241 0.384620364423119
0.99 3.885237121582031 0.3632880534208993

==> data/common_corruptions/herosan-mean-variance-imdb/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.46716309537982 0.1784006757687924
0.5 1.9382993679235476 0.23204596609621375
0.75 2.481502315785625 0.28370630058324253
0.99 3.67741587610528 0.35237812000980673

==> data/common_corruptions/herosan-mean-variance-imdb/Pixelate/CelebA.dat <==
0.0 0.0 0.0
0.25 2.346930122658898 0.12865613444653776
0.5 3.4066635744001323 0.16390806563293847
0.75 5.058525584250645 0.19068318994107322
0.99 5.432447838747838 0.17981529382534098

==> data/common_corruptions/herosan-mean-variance-imdb/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.282416009902954 0.15416472100477766
0.5 1.488633918762207 0.1742116031906436
0.75 1.9373337030410767 0.21139177510337223
0.99 2.9923001170158385 0.2858619440303254

==> data/common_corruptions/herosan-mean-variance-imdb/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.54630615494468 0.17969075544590898
0.5 2.3280551650307397 0.21984751372778072
0.75 3.1493900038979272 0.28957302138561686
0.99 3.6473938443443994 0.3455556048517658

==> data/common_corruptions/herosan-mean-variance-imdb/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.51034142711375 0.34851755072007706
0.5 4.52408500709156 0.3490088448221392
0.75 4.616030088745721 0.34665510538184957
0.99 4.81845236296701 0.34636666181774955

==> data/common_corruptions/herosan-mean-variance-imdb/Saturate/CelebA.dat <==
0.0 0.0 0.0
0.25 5.691243020067597 0.18163530226951824
0.5 5.6060061291812255 0.18314291596208734
0.75 5.610046970543146 0.18340723233505607
0.99 5.61324540148164 0.18343924359973365

==> data/common_corruptions/herosan-mean-variance-imdb/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.525917947292328 0.35242820279630727
0.5 6.442898511886597 0.3667894153554225
0.75 6.4480055809021 0.3692505016783028
0.99 6.4487588763237 0.3697278413692308

==> data/common_corruptions/herosan-mean-variance-imdb/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.519141110506925 0.3422008779453217
0.5 5.501527504487471 0.3420808123684998
0.75 5.525530620054766 0.34223458835461606
0.99 5.523183302445845 0.3424649890392594

==> data/common_corruptions/herosan-mean-variance-imdb/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.814807108133146 0.34414916598140965
0.5 3.4939207794642684 0.32027684011641466
0.75 3.729051165061422 0.353125938562017
0.99 4.334257116412172 0.3913712848841407

==> data/common_corruptions/herosan-mean-variance-imdb/ShotNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 7.935196560523839 0.2461908595036792
0.5 6.591605117026977 0.21565529678173867
0.75 5.411894768520769 0.1827488257014783
0.99 6.146294617900876 0.19849686820919482

==> data/common_corruptions/herosan-mean-variance-imdb/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 9.333854854106903 0.4576409355433281
0.5 8.111262369155884 0.45190377870545223
0.75 5.581356132030487 0.3588997683585754
0.99 6.225920784473419 0.43400251924803473

==> data/common_corruptions/herosan-mean-variance-imdb/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.753495519811457 0.4489928515019287
0.5 5.478663422844627 0.381187950288938
0.75 4.441839196465232 0.3590630728573821
0.99 5.185043031519109 0.44204282237731257

==> data/common_corruptions/herosan-mean-variance-imdb/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.6458930308275885 0.3963442391187897
0.5 6.917420774403185 0.4786194130971477
0.75 7.335858156185339 0.4768850164865927
0.99 7.15426243885909 0.4516612552259467

==> data/common_corruptions/herosan-mean-variance-imdb/Snow/CelebA.dat <==
0.0 0.0 0.0
0.25 9.073950865293506 0.281886313788917
0.5 10.817016567553312 0.3093168552242393
0.75 11.115172124015276 0.28866475285890353
0.99 9.810068496091937 0.25045389496105347

==> data/common_corruptions/herosan-mean-variance-imdb/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 10.908452332019806 0.4823023945534281
0.5 9.429768860340118 0.5127776012206884
0.75 8.16515463590622 0.43714850644814834
0.99 6.914935743808746 0.3867741317994261

==> data/common_corruptions/herosan-mean-variance-imdb/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.9731703779914165 0.4452555553340816
0.5 9.546587152914567 0.4647891399600382
0.75 10.054661338979548 0.4883469699444503
0.99 9.438659863038497 0.4837755321937796

==> data/common_corruptions/herosan-mean-variance-imdb/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.985531013790924 0.34597117946334316
0.5 6.790563158469625 0.33867947671197474
0.75 6.9157625236133535 0.3296418911842993
0.99 6.887715585160963 0.33013665836589223

==> data/common_corruptions/herosan-mean-variance-imdb/Spatter/CelebA.dat <==
0.0 0.0 0.0
0.25 9.28662972358148 0.22912706881806197
0.5 9.01886283625111 0.21581723267803357
0.75 9.140418076763181 0.2197255069963903
0.99 9.229150596380588 0.21714495747262422

==> data/common_corruptions/herosan-mean-variance-imdb/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 6.491597306728363 0.3327776800203698
0.5 6.247171652317047 0.3292496501286186
0.75 6.228207194805146 0.344826379176347
0.99 6.261275637149811 0.3533373432919941

==> data/common_corruptions/herosan-mean-variance-imdb/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 7.209174372933128 0.3622013608394403
0.5 6.6795736009424385 0.33262905144880645
0.75 6.6337714411995625 0.3361197972675856
0.99 6.539077563719316 0.3338277392685132

==> data/common_corruptions/herosan-mean-variance-imdb/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.943771522824127 0.3509937490788149
0.5 4.596432364813172 0.370341781227361
0.75 5.061746908886598 0.33488870030228457
0.99 5.476543681456311 0.3043347892991964

==> data/common_corruptions/herosan-mean-variance-imdb/SpeckleNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 5.557810373858923 0.180092579749156
0.5 6.377741466482539 0.1924973391616898
0.75 6.84953607669734 0.18390178457608808
0.99 7.259954231454926 0.17816383208471184

==> data/common_corruptions/herosan-mean-variance-imdb/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.925516760349273 0.329080401194594
0.5 6.034898793697357 0.4194491135678457
0.75 6.717555773258209 0.4302690142739337
0.99 6.674173891544342 0.403312161362618

==> data/common_corruptions/herosan-mean-variance-imdb/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.947113709016279 0.37455424210025523
0.5 5.335513938557018 0.4256804350673383
0.75 5.458275231448087 0.403672001868848
0.99 5.508688774975863 0.37767332266632003

==> data/common_corruptions/herosan-mean-variance-imdb/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.4757479204989896 0.27234052895409205
0.5 2.644612397297774 0.28182870886426126
0.75 2.669513551315459 0.28494208201045945
0.99 2.6964327651675384 0.28808524240556127

==> data/common_corruptions/herosan-mean-variance-imdb/ZoomBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 3.233731849409673 0.164588546441985
0.5 3.593732567456998 0.16961007075421153
0.75 3.7771551322086783 0.16815966136118757
0.99 3.981164317251492 0.1677477156473103

==> data/common_corruptions/herosan-mean-variance-imdb/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.4793453574180604 0.24527399194379962
0.5 3.104181718826294 0.27084234231874327
0.75 3.4822962164878843 0.2874951994419974
0.99 3.8164615988731385 0.303245183325574

==> data/common_corruptions/herosan-mean-variance-imdb/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.439495075832714 0.2472452140962757
0.5 3.0000002709302036 0.2911755279221183
0.75 3.178432898087935 0.29722388288479873
0.99 3.3139123266393486 0.30541085564950293

==> data/common_corruptions/herosan-mean-variance-imdb_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.14338180038337522 0.012186055976372937
0.5 0.16282826858788926 0.015761988729511203
0.75 0.17894310856682974 0.016689746887120913
0.99 0.21726606538574308 0.021229971220054728

==> data/common_corruptions/herosan-mean-variance-imdb_CelebA.dat <==
0.0 0.0 0.0
0.25 0.20631349858761086 0.01739786278272452
0.5 0.22909974625755264 0.021381550853949785
0.75 0.24988616999003216 0.022151706251772495
0.99 0.2886998044463034 0.02503906969948736

==> data/common_corruptions/herosan-mean-variance-imdb_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.19887065374597526 0.02248168612040564
0.5 0.2164003254914611 0.021486663028303866
0.75 0.2245897045885274 0.02096617326858892
0.99 0.24275548762409435 0.01816482815725114

==> data/common_corruptions/herosan-mean-variance-imdb_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.16955259467267023 0.015170387511476613
0.5 0.18726068277792432 0.01730581704133949
0.75 0.20228487145426607 0.01818910481370689
0.99 0.23365429825871087 0.01911638315246307

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Adversarial/AgeDB.dat <==
0.0 0.0 0.0
0.25 11.948837209302326 0.22711953235063687
0.5 12.07906976744186 0.3499101581038502
0.75 24.87441860465116 1.0217495181942817
0.99 38.51162790697674 0.9757660764878534

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Adversarial/CelebA.dat <==
0.0 0.0 0.0
0.25 11.48158640226629 0.0903913719893935
0.5 11.167138810198301 0.07522507057593886
0.75 16.68555240793201 0.46190491291062596
0.99 30.28045325779037 0.6233017929149482

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Adversarial/FG-Net.dat <==
0.0 0.0 0.0
0.25 11.174418604651162 0.14178985111807538
0.5 12.25 0.2853135106352318
0.75 32.872093023255815 0.9213820620254495
0.99 38.122093023255815 1.0704060916958211

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Adversarial/HoverAir.dat <==
0.0 0.0 0.0
0.25 11.086363636363636 0.2205065117247054
0.5 11.413636363636364 0.25870621723678067
0.75 18.463636363636365 0.7472637288070962
0.99 32.904545454545456 0.9993489146404707

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.5625 0.22637990627208368
0.5 2.2403846153846154 0.26315169742346384
0.75 3.3076923076923075 0.3333748172486989
0.99 3.9086538461538463 0.3664983160890645

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Brightness/CelebA.dat <==
0.0 0.0 0.0
0.25 0.9447592067988668 0.08342338047749995
0.5 1.3725212464589236 0.09572207058064074
0.75 1.6954674220963173 0.10764430339575368
0.99 1.9943342776203965 0.12382210181451977

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.1097560975609757 0.2114038011876785
0.5 1.7621951219512195 0.2639423920545388
0.75 2.432926829268293 0.3086511762477516
0.99 3.298780487804878 0.34774063371707375

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.559090909090909 0.18239860866183466
0.5 2.0727272727272728 0.21841069262662913
0.75 3.159090909090909 0.27526965810488047
0.99 3.6136363636363638 0.2942338099813451

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.4511627906976745 0.21421809771059494
0.5 2.0093023255813955 0.24637913926943247
0.75 2.8 0.29003272786735795
0.99 5.102325581395349 0.3775113875756002

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Contrast/CelebA.dat <==
0.0 0.0 0.0
0.25 0.8654390934844193 0.07960058559997338
0.5 1.0297450424929178 0.08616247962676171
0.75 1.5623229461756374 0.10258867391967046
0.99 3.0169971671388103 0.15008682008602775

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.8255813953488371 0.2654607769066225
0.5 2.2732558139534884 0.2934841438593736
0.75 3.808139534883721 0.37717588515893824
0.99 6.575581395348837 0.5529683359767571

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.75 0.20354553575052178
0.5 2.1954545454545453 0.22196508988345937
0.75 3.390909090909091 0.31156701447343316
0.99 6.213636363636364 0.4457086263067359

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.240384615384615 0.4624885245965327
0.5 7.225961538461538 0.5890233422997361
0.75 8.221153846153847 0.6139524147388975
0.99 9.778846153846153 0.6875811363344793

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/DefocusBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.7946175637393769 0.1142772442267608
0.5 2.369688385269122 0.13236247457067013
0.75 2.9320113314447593 0.15253278309124543
0.99 3.456090651558074 0.17372588407080575

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.6463414634146343 0.304602790673667
0.5 3.231707317073171 0.3457481134507603
0.75 3.798780487804878 0.41050489418226066
0.99 4.560975609756097 0.43598158975527174

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.8227272727272728 0.29479248772472705
0.5 3.918181818181818 0.3694570304790502
0.75 4.827272727272727 0.4118953460627942
0.99 5.495454545454545 0.41934116602554855

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.5240384615384615 0.22783997289177724
0.5 1.3653846153846154 0.21651866889058785
0.75 1.3317307692307692 0.21285161569130961
0.99 5.586538461538462 0.47986555232710304

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Elastic/CelebA.dat <==
0.0 0.0 0.0
0.25 0.5339943342776204 0.06609867330152462
0.5 0.6218130311614731 0.06953540521536987
0.75 0.5963172804532578 0.06622400672186593
0.99 2.1062322946175636 0.13101050864861466

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.7926829268292683 0.18118594577934266
0.5 0.5487804878048781 0.15553081137635394
0.75 0.9512195121951219 0.18510991598799761
0.99 3.182926829268293 0.34913593707193635

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.0136363636363637 0.15607260779227178
0.5 0.6045454545454545 0.11805897938986039
0.75 0.8227272727272728 0.14025407609141172
0.99 4.495454545454545 0.3842722932268836

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.668269230769231 0.28214685148936075
0.5 2.8701923076923075 0.30168011385305143
0.75 3.625 0.3359455628934704
0.99 4.740384615384615 0.4230763977605665

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Fog/CelebA.dat <==
0.0 0.0 0.0
0.25 1.2592067988668556 0.09463161203201308
0.5 1.4079320113314449 0.09434443858811452
0.75 1.753541076487252 0.10821674490033488
0.99 1.9376770538243626 0.11761712319455783

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.8536585365853657 0.3124955564751333
0.5 3.5304878048780486 0.34626671519128255
0.75 4.628048780487805 0.41608028727449187
0.99 7.2317073170731705 0.6470082594205796

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.340909090909091 0.22348811689256823
0.5 2.922727272727273 0.2665856336623027
0.75 3.4681818181818183 0.3072396859833141
0.99 4.927272727272728 0.3762811823281959

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.951923076923077 0.3074487930153272
0.5 3.5673076923076925 0.34283456954399993
0.75 4.706730769230769 0.38859451791765587
0.99 5.586538461538462 0.4405914211389069

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Frost/CelebA.dat <==
0.0 0.0 0.0
0.25 1.6742209631728044 0.10534159956060038
0.5 1.885269121813031 0.11494669659463592
0.75 2.3073654390934846 0.12161771761717563
0.99 2.5679886685552407 0.14244276050470925

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.6646341463414633 0.35147321449925517
0.5 4.9573170731707314 0.45297537482298295
0.75 6.176829268292683 0.5444228052981843
0.99 6.939024390243903 0.5714618480787491

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.8181818181818183 0.285775994194756
0.5 3.590909090909091 0.314431857383505
0.75 4.540909090909091 0.40284709427696325
0.99 5.2272727272727275 0.43689920645848807

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.274418604651163 0.3839621314459861
0.5 5.916279069767442 0.5184845626579113
0.75 8.455813953488372 0.6037440464374053
0.99 9.893023255813954 0.665531493991463

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.5028328611898016 0.1056214195822326
0.5 2.237960339943343 0.13004979442638862
0.75 2.9475920679886687 0.15815296543726948
0.99 3.6133144475920678 0.1786356244291127

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.2325581395348837 0.2749635942775372
0.5 3.2906976744186047 0.3357760799420421
0.75 4.011627906976744 0.4032209062649443
0.99 5.098837209302325 0.43868657245326453

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.6045454545454545 0.28497482325163853
0.5 3.731818181818182 0.3641807650079882
0.75 4.618181818181818 0.3768597759894624
0.99 5.859090909090909 0.436520611400321

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.655813953488372 0.3477045248708216
0.5 5.330232558139535 0.41160960380729067
0.75 6.9906976744186045 0.5025835124907676
0.99 8.274418604651164 0.5700437735666073

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 1.5410764872521245 0.1026624828592677
0.5 2.281869688385269 0.1300874714441477
0.75 2.8470254957507084 0.15252451095937739
0.99 3.7563739376770537 0.18785787599598666

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.482558139534884 0.41172264686321963
0.5 5.808139534883721 0.46002550531890557
0.75 6.976744186046512 0.5777767323385928
0.99 9.0 0.6703969909488174

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.0636363636363635 0.31152481199714566
0.5 4.263636363636364 0.3674996230646601
0.75 6.35 0.45418280988318926
0.99 6.654545454545454 0.4899769233591445

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.66046511627907 0.28108627860359603
0.5 2.958139534883721 0.31575275140148557
0.75 3.5860465116279068 0.3496164363397331
0.99 3.7767441860465114 0.36049613432727023

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GlassBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 0.8286118980169972 0.08097551780126787
0.5 1.0240793201133145 0.0870683314449839
0.75 1.1869688385269122 0.09178776392651859
0.99 1.3456090651558075 0.09679177602904447

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.0232558139534884 0.19194034425460235
0.5 1.5290697674418605 0.232329440685028
0.75 1.697674418604651 0.23931175186585793
0.99 2.1627906976744184 0.27488639305263807

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.4090909090909092 0.18725848457434127
0.5 1.690909090909091 0.227680625697063
0.75 2.018181818181818 0.24912770434634035
0.99 2.2545454545454544 0.25975773258821155

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.544186046511628 0.43704425960986776
0.5 5.627906976744186 0.4192819471150956
0.75 6.981395348837209 0.5030125703129237
0.99 7.232558139534884 0.508964995922703

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ImpulseNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 2.1133144475920678 0.12290288238707163
0.5 2.536827195467422 0.14588232929161227
0.75 2.988668555240793 0.15479914164733896
0.99 3.471671388101983 0.17694576548251403

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.1686046511627906 0.4749010907636749
0.5 6.5 0.5052790542471534
0.75 7.401162790697675 0.5985639410205545
0.99 8.127906976744185 0.6689631507663758

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.163636363636364 0.3752164414192758
0.5 5.009090909090909 0.39048554798554963
0.75 5.95 0.4303671793839646
0.99 6.090909090909091 0.4255327681146234

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.7674418604651163 0.24294800628795393
0.5 2.604651162790698 0.3011208680109991
0.75 2.953488372093023 0.294148260601968
0.99 4.590697674418605 0.37751805089666185

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/JPEG/CelebA.dat <==
0.0 0.0 0.0
0.25 1.1685552407932012 0.08936927196723689
0.5 1.3767705382436262 0.09658539417151633
0.75 1.6543909348441925 0.10697259886743712
0.99 2.141643059490085 0.12396669586663046

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.0406976744186047 0.28355856464260654
0.5 2.302325581395349 0.29647053236460885
0.75 2.9709302325581395 0.30944516346664935
0.99 4.686046511627907 0.39178655501774007

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.022727272727273 0.24278371677891158
0.5 2.522727272727273 0.2611515488755333
0.75 2.7363636363636363 0.2823568565490674
0.99 3.5090909090909093 0.3246416275311448

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 10.916279069767441 1.0738898630850855
0.5 11.66046511627907 1.0384309621947647
0.75 12.330232558139535 1.0363595798583298
0.99 13.265116279069767 1.0536899891480338

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/MotionBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 1.5424929178470255 0.10696841476410476
0.5 1.9320113314447591 0.11718544330669854
0.75 2.2436260623229463 0.1285140234627401
0.99 2.685552407932011 0.14628507220297873

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.645348837209302 0.42155638411425467
0.5 2.936046511627907 0.42006755488071706
0.75 3.377906976744186 0.4581024969723212
0.99 3.9302325581395348 0.4647223182816103

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.4272727272727272 0.2776017557326955
0.5 3.2409090909090907 0.3002145175936781
0.75 4.15 0.3602699286474003
0.99 4.459090909090909 0.37737216154552455

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.1023255813953488 0.25702667460668077
0.5 3.5906976744186045 0.36570035922699434
0.75 6.474418604651163 0.5521306251242736
0.99 16.66046511627907 0.8039950807397543

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Pixelate/CelebA.dat <==
0.0 0.0 0.0
0.25 0.9206798866855525 0.08523991850314347
0.5 1.1827195467422096 0.09463017059986652
0.75 2.1728045325779037 0.13528890476510247
0.99 6.5821529745042495 0.2862372316412481

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.2616279069767442 0.2207179782260244
0.5 1.7848837209302326 0.24439641392931613
0.75 2.6569767441860463 0.3049285101333595
0.99 8.761627906976743 0.6529053393139931

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.4954545454545454 0.20655555025670058
0.5 1.8318181818181818 0.24012639890908016
0.75 4.027272727272727 0.3434101096079095
0.99 11.168181818181818 0.643382995725392

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.6923076923076925 0.30186441784975
0.5 3.048076923076923 0.3164878405657791
0.75 3.206730769230769 0.3228719078555495
0.99 3.2788461538461537 0.31481490681333507

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Saturate/CelebA.dat <==
0.0 0.0 0.0
0.25 1.9773371104815864 0.1160577748060075
0.5 2.254957507082153 0.12863894189033923
0.75 2.2322946175637393 0.12776096934533782
0.99 2.2507082152974505 0.12864297341667397

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.902439024390244 0.3953758887581497
0.5 4.036585365853658 0.403720266805801
0.75 4.323170731707317 0.41739895773401436
0.99 4.323170731707317 0.41739895773401436

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.3045454545454547 0.27852160822984506
0.5 3.522727272727273 0.2860707868980221
0.75 3.7409090909090907 0.30996640107783463
0.99 3.8136363636363635 0.3110020824154026

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.4 0.28790660104420107
0.5 3.0186046511627906 0.311451723239798
0.75 3.353488372093023 0.3432777103913212
0.99 3.9488372093023254 0.33760000491178566

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ShotNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 1.2903682719546743 0.09707949639973275
0.5 1.386685552407932 0.10322888301800846
0.75 1.5566572237960339 0.107483040370591
0.99 1.8328611898016998 0.11777922860181944

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.3313953488372094 0.35029301191536355
0.5 3.354651162790698 0.3473498465078735
0.75 3.4825581395348837 0.36060329658419515
0.99 4.6686046511627906 0.4141441317403047

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.390909090909091 0.2573057246017811
0.5 2.631818181818182 0.27208930203058174
0.75 3.2454545454545456 0.3021529309620471
0.99 3.918181818181818 0.3557824363266081

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.125 0.28873184450722506
0.5 3.6538461538461537 0.33685002484090903
0.75 5.1826923076923075 0.3836845012667173
0.99 5.639423076923077 0.39709200698235425

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Snow/CelebA.dat <==
0.0 0.0 0.0
0.25 2.1728045325779037 0.12295170617697421
0.5 2.403682719546742 0.13404516060849325
0.75 2.907932011331445 0.14766936406574846
0.99 3.5198300283286117 0.16130042940686393

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.609756097560975 0.49727934664152246
0.5 5.152439024390244 0.5056635306221947
0.75 7.0426829268292686 0.625726859300951
0.99 7.884146341463414 0.6451553422962025

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.859090909090909 0.3755610628724785
0.5 5.654545454545454 0.4153994755262312
0.75 6.509090909090909 0.4578286386401886
0.99 7.2272727272727275 0.471340543916598

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.316279069767442 0.5170221558532825
0.5 4.809302325581395 0.3848167972547542
0.75 6.2372093023255815 0.46925835471934624
0.99 9.93953488372093 0.6279967886413326

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Spatter/CelebA.dat <==
0.0 0.0 0.0
0.25 2.668555240793201 0.14144775434811427
0.5 3.168555240793201 0.16149136325153032
0.75 3.8342776203966005 0.17876010952129545
0.99 5.519830028328612 0.23467575972600524

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.215116279069767 0.5847877972126942
0.5 8.226744186046512 0.6578291695860773
0.75 9.796511627906977 0.7171194742053126
0.99 13.94186046511628 0.8320134839175413

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 6.613636363636363 0.45668041999906045
0.5 7.459090909090909 0.4921413788123225
0.75 9.222727272727273 0.5557380314314144
0.99 11.572727272727272 0.6990524336799133

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.525581395348837 0.3748043456370215
0.5 4.809302325581395 0.3988946706277831
0.75 5.9906976744186045 0.44188448882914627
0.99 6.511627906976744 0.4886980292258482

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/SpeckleNoise/CelebA.dat <==
0.0 0.0 0.0
0.25 1.7875354107648724 0.11363384793624944
0.5 2.310198300283286 0.13248788265583436
0.75 2.7507082152974505 0.14811099828948512
0.99 3.08356940509915 0.15852680463972985

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.808139534883721 0.37582919882638177
0.5 4.453488372093023 0.4218474166503622
0.75 5.453488372093023 0.47320823952983077
0.99 5.953488372093023 0.5327823962617246

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.0045454545454544 0.28930650389005796
0.5 4.1863636363636365 0.3803912484249436
0.75 5.054545454545455 0.4051666694739238
0.99 5.886363636363637 0.4580807764423819

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 3.1971153846153846 0.3031103504524007
0.5 3.644230769230769 0.3382399664319674
0.75 4.2451923076923075 0.3751385096859826
0.99 4.5576923076923075 0.3976547979117448

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ZoomBlur/CelebA.dat <==
0.0 0.0 0.0
0.25 2.0679886685552407 0.12148926391099311
0.5 2.593484419263456 0.13737427235542735
0.75 2.95042492917847 0.1531924849768967
0.99 3.308781869688385 0.16894570879991225

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.481707317073171 0.31712857876284933
0.5 3.6280487804878048 0.37291513323362413
0.75 4.5426829268292686 0.411425046441859
0.99 4.798780487804878 0.43666199406285816

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.363636363636363 0.37158664414869885
0.5 5.036363636363636 0.36595028257442735
0.75 5.7272727272727275 0.4021542291734275
0.99 6.340909090909091 0.43392861835813834

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.1278137412920843 0.018042174761425032
0.5 0.12732534265538006 0.007260007476140521
0.75 0.14307197552804193 0.011440473780927897
0.99 0.18039042348155718 0.01946125472729127

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf_CelebA.dat <==
0.0 0.0 0.0
0.25 0.0697254372948424 0.01847063284557338
0.5 0.06349246256576285 0.005851171790952422
0.75 0.06805516210261253 0.008234549135621095
0.99 0.09018494666334612 0.01598931336078875

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.11293934776280208 0.01742736461847103
0.5 0.11623467162119513 0.011444107659031241
0.75 0.13515187015089244 0.018139459495410754
0.99 0.1666887500025971 0.020353990561028684

==> data/common_corruptions/llava-hf_llava-1.5-7b-hf_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.10939009740259739 0.01638812348370402
0.5 0.10982470201031844 0.008779057363611115
0.75 0.12139687666135032 0.009634084475413057
0.99 0.15459309024309023 0.016661703827476382

==> data/common_corruptions/mivolo/Adversarial/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.7979019953051643 0.16330472765339576
0.5 7.250660211267606 0.5156410592432485
0.75 55.24926643192488 1.9582520988359315
0.99 94.48840962441315 1.5577232641028829

==> data/common_corruptions/mivolo/Adversarial/CelebA.dat <==
0.0 0.0 0.0
0.25 1.1526692708333333 0.10120369698383101
0.5 6.247209821428571 0.38388027786030066
0.75 45.40443638392857 1.6103741709022878
0.99 99.56947544642857 1.4436140064776606

==> data/common_corruptions/mivolo/Adversarial/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.9132254464285714 0.20797049174256213
0.5 9.157738095238095 0.7072934365524534
0.75 63.337518601190474 2.4041023236155574
0.99 93.19047619047619 1.8371566932271377

==> data/common_corruptions/mivolo/Adversarial/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.285885989010989 0.3636619681509178
0.5 15.180889423076923 1.2784869178191745
0.75 73.67032967032966 2.1139831320521045
0.99 96.25137362637362 1.7165595127499076

==> data/common_corruptions/mivolo/Brightness/AgeDB.dat <==
0.0 0.0 0.0
0.25 0.9601111778846154 0.06387254951846041
0.5 1.6688701923076923 0.1359577179267541
0.75 2.429912860576923 0.15972248752577137
0.99 3.7358774038461537 0.29947972220835056

==> data/common_corruptions/mivolo/Brightness/CelebA.dat <==
0.0 0.027000708215297452 0.026981579124539475
0.25 1.0279302407932012 0.048857683880253
0.5 1.4841979461756374 0.057272943680239656
0.75 1.9123804886685551 0.07589437247804857
0.99 2.365616147308782 0.09349223986088623

==> data/common_corruptions/mivolo/Brightness/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.8441310975609756 0.06489493260643006
0.5 1.2181783536585367 0.0914446446699459
0.75 1.8733803353658536 0.13737996332716534
0.99 2.6744474085365852 0.18358909140584384

==> data/common_corruptions/mivolo/Brightness/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.298721590909091 0.09582623999599754
0.5 1.8574573863636363 0.14834013781650562
0.75 2.5121448863636364 0.1858308822556678
0.99 3.37734375 0.25266979863845745

==> data/common_corruptions/mivolo/Contrast/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.0998347355769231 0.08962136322444135
0.5 1.3514873798076923 0.11239085411579833
0.75 2.2886117788461537 0.1875683635692327
0.99 3.921198918269231 0.24966883434663467

==> data/common_corruptions/mivolo/Contrast/CelebA.dat <==
0.0 0.02496458923512748 0.024946902665968076
0.25 0.8630931303116147 0.05036666890498319
0.5 1.0263810198300283 0.054825661962268735
0.75 1.4781781161473089 0.08665266814558166
0.99 3.217798335694051 0.15934310314311892

==> data/common_corruptions/mivolo/Contrast/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.9149199695121951 0.08707602393869565
0.5 1.141577743902439 0.09503874203106885
0.75 1.7190358231707317 0.1432055204210714
0.99 5.449028201219512 0.34877896641999845

==> data/common_corruptions/mivolo/Contrast/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.4632102272727272 0.1512669107321667
0.5 1.686221590909091 0.16757421602954678
0.75 2.638068181818182 0.26473831967991074
0.99 7.636292613636364 0.6729367469859492

==> data/common_corruptions/mivolo/DefocusBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.240534855769231 0.5986457770409112
0.5 8.01337139423077 0.7797385993121261
0.75 11.188852163461538 0.918929049851709
0.99 14.950721153846153 1.0243270789033467

==> data/common_corruptions/mivolo/DefocusBlur/CelebA.dat <==
0.0 0.045901203966005666 0.04586868451171619
0.25 2.5398592422096318 0.13899208483525596
0.5 3.6153948300283285 0.22610750517645892
0.75 4.8955603753541075 0.29798199780681
0.99 6.407533640226629 0.3729463580601501

==> data/common_corruptions/mivolo/DefocusBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.3951028963414633 0.11326716752523573
0.5 1.9644626524390243 0.14112837725829333
0.75 2.555640243902439 0.1775808927091266
0.99 3.338605182926829 0.2177612901612626

==> data/common_corruptions/mivolo/DefocusBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.364630681818182 0.24900863036911716
0.5 4.874431818181818 0.3639687264861344
0.75 6.039204545454545 0.4503183966143538
0.99 8.107883522727272 0.5976004673176015

==> data/common_corruptions/mivolo/Elastic/AgeDB.dat <==
0.0 0.0 0.0
0.25 0.7393329326923077 0.10846677007124014
0.5 0.8399188701923077 0.14932871108566978
0.75 1.2321213942307692 0.15577250407615084
0.99 9.522010216346153 0.6429967010358121

==> data/common_corruptions/mivolo/Elastic/CelebA.dat <==
0.0 0.03142705382436261 0.031404788817086714
0.25 0.5182365439093485 0.03939029975072087
0.5 0.558626947592068 0.039802986089162266
0.75 0.7849017351274787 0.0422891657877888
0.99 4.143435729461756 0.26955482625521454

==> data/common_corruptions/mivolo/Elastic/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.3324123475609756 0.02877454611028055
0.5 0.32650533536585363 0.030728500057794067
0.75 0.47846798780487804 0.038112681025285484
0.99 1.6343368902439024 0.10693833872739916

==> data/common_corruptions/mivolo/Elastic/HoverAir.dat <==
0.0 0.0 0.0
0.25 0.5678977272727272 0.047183992852835595
0.5 0.6194602272727273 0.053295368675204825
0.75 0.8115767045454545 0.0692903868504949
0.99 4.0498579545454545 0.3571642779104035

==> data/common_corruptions/mivolo/Fog/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.5199819711538463 0.22505996861651117
0.5 2.7027493990384617 0.22964151719862574
0.75 3.5187049278846154 0.3118882453401768
0.99 6.316556490384615 0.5589367062958667

==> data/common_corruptions/mivolo/Fog/CelebA.dat <==
0.0 0.02554001416430595 0.025521919925999517
0.25 1.1300017705382437 0.057975740392849265
0.5 1.4322990439093484 0.06789607578157004
0.75 1.7503541076487252 0.07940896602558015
0.99 2.9897751416430594 0.10861535496437572

==> data/common_corruptions/mivolo/Fog/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.6147103658536586 0.25755236893320904
0.5 3.3780487804878048 0.28483836560855014
0.75 4.249142530487805 0.3466291886387021
0.99 7.446265243902439 0.5473460268597203

==> data/common_corruptions/mivolo/Fog/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.1718039772727273 0.1740248278464645
0.5 2.5955255681818183 0.20485798900653018
0.75 3.362571022727273 0.28844248717739834
0.99 5.217329545454546 0.44888678660126646

==> data/common_corruptions/mivolo/Frost/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.337139423076923 0.3812264037944139
0.5 7.718975360576923 0.6692458352465294
0.75 8.874849759615385 0.7601369683992054
0.99 12.973182091346153 0.9335340238629061

==> data/common_corruptions/mivolo/Frost/CelebA.dat <==
0.0 0.044440509915014165 0.04440902531317734
0.25 3.1712995750708215 0.15667284767564083
0.5 4.264983179886686 0.23420541442594855
0.75 5.071950247875354 0.30504365313156695
0.99 6.301212818696884 0.36216845141636267

==> data/common_corruptions/mivolo/Frost/FG-Net.dat <==
0.0 0.0 0.0
0.25 4.497522865853658 0.4471466164162612
0.5 7.159965701219512 0.6934999353210104
0.75 10.857755335365853 0.9425269215467893
0.99 16.41873094512195 1.1883830021319268

==> data/common_corruptions/mivolo/Frost/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.277769886363636 0.44955104202072405
0.5 6.8899147727272725 0.6116065140043357
0.75 9.701065340909091 0.8145501911263187
0.99 14.517897727272727 1.094606192853727

==> data/common_corruptions/mivolo/GaussianBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.5567157451923075 0.7153685323233817
0.5 12.454477163461538 1.1146654457597147
0.75 21.3935546875 1.2785626250750657
0.99 28.052509014423077 1.1859481350246646

==> data/common_corruptions/mivolo/GaussianBlur/CelebA.dat <==
0.0 0.04510446175637394 0.0450725067670595
0.25 2.294020007082153 0.13033185314551057
0.5 3.853465828611898 0.25858140892652204
0.75 6.276580205382436 0.3798163872025838
0.99 9.585649787535411 0.4975085925517163

==> data/common_corruptions/mivolo/GaussianBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.2461890243902438 0.10930079042935291
0.5 1.932450457317073 0.13346761706448546
0.75 2.7964939024390243 0.19161728576386775
0.99 4.099466463414634 0.28788976042515885

==> data/common_corruptions/mivolo/GaussianBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.069318181818182 0.2346513534002141
0.5 4.362215909090909 0.2970552608255381
0.75 6.2 0.47219583583499225
0.99 8.350852272727273 0.6039498307454356

==> data/common_corruptions/mivolo/GaussianNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.944561298076923 0.6268065646262639
0.5 21.047626201923077 0.7064667673006867
0.75 26.193584735576923 0.2761304795430387
0.99 26.817908653846153 0.056953941992769215

==> data/common_corruptions/mivolo/GaussianNoise/CelebA.dat <==
0.0 0.040501062322946174 0.040472368686809215
0.25 3.832219369688385 0.2289517783777608
0.5 11.614221848441927 0.44985439913165065
0.75 21.90067280453258 0.397302819900239
0.99 26.36760800283286 0.21960154038845234

==> data/common_corruptions/mivolo/GaussianNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 5.544302591463414 0.5295029752202128
0.5 16.5859375 0.41847916727740664
0.75 18.482278963414632 0.11113066621343312
0.99 18.59375 0.0

==> data/common_corruptions/mivolo/GaussianNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 7.196306818181818 0.7323311526426128
0.5 23.155042613636365 1.2192858754946398
0.75 36.76029829545455 0.7287089832754603
0.99 40.59375 0.0

==> data/common_corruptions/mivolo/GlassBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.8700420673076923 0.16754950660021192
0.5 2.168269230769231 0.17842516265107708
0.75 2.9727313701923075 0.2500069238639799
0.99 3.5721153846153846 0.30326846169180494

==> data/common_corruptions/mivolo/GlassBlur/CelebA.dat <==
0.0 0.028904036827195466 0.02888355929233491
0.25 1.4525938385269122 0.07194859421984169
0.5 1.7071087110481586 0.08211387726506905
0.75 1.9139739730878187 0.09282867932659938
0.99 2.093263101983003 0.102097826534362

==> data/common_corruptions/mivolo/GlassBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.5675495426829268 0.04276407450648783
0.5 0.7349466463414634 0.055703814701733696
0.75 0.9246379573170732 0.0647456515198559
0.99 1.1157583841463414 0.07342062530100214

==> data/common_corruptions/mivolo/GlassBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.6650568181818182 0.11920512833311633
0.5 2.1537642045454546 0.1509027464589975
0.75 2.568963068181818 0.19405664632129468
0.99 2.8589488636363636 0.2121425898985344

==> data/common_corruptions/mivolo/ImpulseNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 8.736703725961538 0.5612463508882148
0.5 13.907151442307692 0.5519778329934532
0.75 18.2529296875 0.29369207051367463
0.99 19.32842548076923 0.10543749673582334

==> data/common_corruptions/mivolo/ImpulseNoise/CelebA.dat <==
0.0 0.04191749291784703 0.04188779578842412
0.25 4.721405807365439 0.2753193814751695
0.5 10.313761508498583 0.41481192720058196
0.75 18.50179266997167 0.42376102539602595
0.99 23.60364288243626 0.2966554428045696

==> data/common_corruptions/mivolo/ImpulseNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 7.650533536585366 0.5371735223002152
0.5 13.649961890243903 0.3940719865140995
0.75 15.79077743902439 0.11441026350024393
0.99 15.953125 0.0

==> data/common_corruptions/mivolo/ImpulseNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 8.400213068181818 0.7197983301485527
0.5 19.137073863636363 0.8913817802843373
0.75 26.42762784090909 0.6591646414711254
0.99 29.66768465909091 0.3673833659267754

==> data/common_corruptions/mivolo/JPEG/AgeDB.dat <==
0.0 0.0 0.0
0.25 1.6684945913461537 0.10325639371514735
0.5 2.1835186298076925 0.15796527060148438
0.75 2.3780799278846154 0.17028027595327375
0.99 4.724384014423077 0.42619479309160174

==> data/common_corruptions/mivolo/JPEG/CelebA.dat <==
0.0 0.040589589235127475 0.04056083288066037
0.25 1.5721936968838528 0.08486785701188049
0.5 1.8152664660056657 0.0912012955972147
0.75 2.0929532577903682 0.10905831165281624
0.99 3.250420502832861 0.1678785311985744

==> data/common_corruptions/mivolo/JPEG/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.786108993902439 0.16714699479711226
0.5 1.9616044207317074 0.14114098475088277
0.75 2.2143673780487805 0.1545984594085268
0.99 4.1325266768292686 0.2919500362085667

==> data/common_corruptions/mivolo/JPEG/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.113991477272727 0.19609998523142833
0.5 2.512002840909091 0.2265698156377225
0.75 3.00390625 0.2655923090185003
0.99 6.6762784090909095 0.650740949292778

==> data/common_corruptions/mivolo/MotionBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.771343954248366 0.5349689475635644
0.5 8.634599673202615 0.7539579669770479
0.75 12.415543300653594 0.8605063948066383
0.99 17.194342320261438 0.801474125488362

==> data/common_corruptions/mivolo/MotionBlur/CelebA.dat <==
0.0 0.0625886524822695 0.06254424761503935
0.25 2.525177304964539 0.1646772230137622
0.5 3.6242021276595744 0.23502739286839466
0.75 6.070168439716312 0.4044476090774173
0.99 8.647118794326241 0.5128417731784205

==> data/common_corruptions/mivolo/MotionBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 1.4111388036809815 0.12514124748594185
0.5 2.0668136503067487 0.15899574342771147
0.75 3.129026073619632 0.2438262389866332
0.99 3.9534125766871164 0.2796602896721625

==> data/common_corruptions/mivolo/MotionBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 2.943921232876712 0.2212056594138689
0.5 4.131635273972603 0.33463058266668333
0.75 5.827268835616438 0.47949676851935025
0.99 7.575485159817352 0.6834614540723541

==> data/common_corruptions/mivolo/Pixelate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.6983173076923075 0.217054856814463
0.5 5.566030649038462 0.3576858852794945
0.75 12.418719951923077 0.16785071202552418
0.99 13.03125 0.0

==> data/common_corruptions/mivolo/Pixelate/CelebA.dat <==
0.0 0.03182542492917847 0.031802877689416476
0.25 1.5398149787535411 0.09299879811148429
0.5 2.9751018059490084 0.17586607002803328
0.75 13.674420148725213 0.36383491208621693
0.99 21.77925814447592 0.0730213502866758

==> data/common_corruptions/mivolo/Pixelate/FG-Net.dat <==
0.0 0.0 0.0
0.25 0.551733993902439 0.037583922353321204
0.5 1.1264291158536586 0.07869627885648488
0.75 5.903677591463414 0.2821111947915184
0.99 9.109375 0.0

==> data/common_corruptions/mivolo/Pixelate/HoverAir.dat <==
0.0 0.0 0.0
0.25 1.8569602272727272 0.1701781427517764
0.5 3.278338068181818 0.31181466494949894
0.75 22.049289772727274 0.8335706273413868
0.99 30.625 0.0

==> data/common_corruptions/mivolo/Saturate/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.2865084134615383 0.19026695300288604
0.5 2.576472355769231 0.20734470864293747
0.75 2.721454326923077 0.20889221997114424
0.99 2.8253455528846154 0.2096206914499074

==> data/common_corruptions/mivolo/Saturate/CelebA.dat <==
0.0 0.02669086402266289 0.026671954446061668
0.25 2.4025540014164304 0.08263475580001978
0.5 2.6108135623229463 0.10005990694121626
0.75 2.6457152974504248 0.0989330304670791
0.99 2.6625354107648724 0.09966145864221734

==> data/common_corruptions/mivolo/Saturate/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.7728658536585367 0.2203741086780528
0.5 2.8385099085365852 0.2358803914514009
0.75 2.8773818597560976 0.23578313894562947
0.99 2.8540396341463414 0.234215087375101

==> data/common_corruptions/mivolo/Saturate/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.4240056818181817 0.2706507930560671
0.5 3.85859375 0.31006821494333514
0.75 3.8461647727272728 0.3210095653716374
0.99 3.875852272727273 0.3264754735570497

==> data/common_corruptions/mivolo/ShotNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 4.3252704326923075 0.5333949076543852
0.5 5.329702524038462 0.64701941717339
0.75 6.109825721153846 0.6926524038797097
0.99 12.950721153846153 1.0444708379915317

==> data/common_corruptions/mivolo/ShotNoise/CelebA.dat <==
0.0 0.04311260623229462 0.043082062405412756
0.25 2.3667448654390935 0.12986566476881975
0.5 2.6915058427762037 0.14160144675980077
0.75 3.144475920679887 0.1859224485778091
0.99 5.335716182719547 0.2974113298556337

==> data/common_corruptions/mivolo/ShotNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.3898628048780486 0.21049525434027552
0.5 2.8091653963414633 0.21875061269496493
0.75 4.062595274390244 0.36178398313364474
0.99 6.802782012195122 0.5313158862967172

==> data/common_corruptions/mivolo/ShotNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 3.756818181818182 0.2691936769917819
0.5 3.9359375 0.3126497881589467
0.75 4.5765625 0.3806935963769008
0.99 8.158096590909091 0.6493884175549672

==> data/common_corruptions/mivolo/Snow/AgeDB.dat <==
0.0 0.0 0.0
0.25 5.103365384615385 0.6064139638314404
0.5 8.594876802884615 0.8157365011911663
0.75 15.428560697115385 1.1741272910888776
0.99 23.52381310096154 1.240718493806642

==> data/common_corruptions/mivolo/Snow/CelebA.dat <==
0.0 0.07093218838526912 0.07088193532307306
0.25 3.448233888101983 0.2639827079379339
0.5 4.889319228045326 0.3549411308411111
0.75 8.553802230878187 0.5251691560061694
0.99 14.326000354107649 0.6825291645738744

==> data/common_corruptions/mivolo/Snow/FG-Net.dat <==
0.0 0.0 0.0
0.25 14.378715701219512 1.2747849408687661
0.5 21.308974847560975 1.4020016281305079
0.75 28.76200457317073 1.336676162191756
0.99 38.133193597560975 0.7366647330517271

==> data/common_corruptions/mivolo/Snow/HoverAir.dat <==
0.0 0.0 0.0
0.25 7.975710227272727 1.0150837926086833
0.5 13.857954545454545 1.4139659867400292
0.75 22.536931818181817 1.7456140227275774
0.99 32.55859375 1.863309938047448

==> data/common_corruptions/mivolo/Spatter/AgeDB.dat <==
0.0 0.0 0.0
0.25 16.95567908653846 0.7346516172094373
0.5 23.7705078125 0.36292945228947343
0.75 24.87657752403846 0.1880972246888915
0.99 24.905498798076923 0.1804431978079302

==> data/common_corruptions/mivolo/Spatter/CelebA.dat <==
0.0 0.08905807365439093 0.08899497901405581
0.25 9.89195290368272 0.6545698402977962
0.5 22.522530099150142 0.9184085162900698
0.75 43.372432719546744 0.7614060208291709
0.99 49.882170679886684 0.4983214187545433

==> data/common_corruptions/mivolo/Spatter/FG-Net.dat <==
0.0 0.0 0.0
0.25 11.95236280487805 0.45571886727561495
0.5 15.654153963414634 0.09555337624847328
0.75 15.75 0.0
0.99 15.75 0.0

==> data/common_corruptions/mivolo/Spatter/HoverAir.dat <==
0.0 0.0 0.0
0.25 15.851349431818182 1.2813882485930734
0.5 28.3265625 1.3816924440406306
0.75 40.810298295454544 1.0020481204912306
0.99 46.980042613636364 0.16021701072214095

==> data/common_corruptions/mivolo/SpeckleNoise/AgeDB.dat <==
0.0 0.0 0.0
0.25 6.136493389423077 0.7353532256584508
0.5 12.997220552884615 1.1374633497862487
0.75 21.110802283653847 1.2962861955132923
0.99 27.27306189903846 1.2626201115914908

==> data/common_corruptions/mivolo/SpeckleNoise/CelebA.dat <==
0.0 0.03244511331444759 0.0324221270463733
0.25 3.3363137393767706 0.2049622095551786
0.5 5.886929001416431 0.35208044151844736
0.75 10.544241324362606 0.49645351434269375
0.99 15.302739907932011 0.5477454221218588

==> data/common_corruptions/mivolo/SpeckleNoise/FG-Net.dat <==
0.0 0.0 0.0
0.25 3.8658536585365852 0.36181254475504016
0.5 7.517435213414634 0.6053058530969427
0.75 11.138624237804878 0.6601164925486126
0.99 14.495522103658537 0.6072832647263771

==> data/common_corruptions/mivolo/SpeckleNoise/HoverAir.dat <==
0.0 0.0 0.0
0.25 5.085653409090909 0.52311732243502
0.5 11.618678977272728 1.0759223624761132
0.75 20.179758522727273 1.3551752494038236
0.99 27.444957386363637 1.3971084276046017

==> data/common_corruptions/mivolo/ZoomBlur/AgeDB.dat <==
0.0 0.0 0.0
0.25 2.388671875 0.24984522830893616
0.5 3.1040414663461537 0.30589203128263054
0.75 4.0137469951923075 0.39176138901994756
0.99 4.653545673076923 0.4397144640794933

==> data/common_corruptions/mivolo/ZoomBlur/CelebA.dat <==
0.0 0.06639518413597734 0.06634814538821368
0.25 2.289814978753541 0.1358884729280198
0.5 3.1373273725212463 0.1846635229451428
0.75 3.7950823300283285 0.22059310267648366
0.99 4.306989199716714 0.25709454383326086

==> data/common_corruptions/mivolo/ZoomBlur/FG-Net.dat <==
0.0 0.0 0.0
0.25 2.4126333841463414 0.1904941715777215
0.5 3.5236280487804876 0.24309015576658885
0.75 4.413205030487805 0.3163411420909149
0.99 5.2199885670731705 0.36210839083895546

==> data/common_corruptions/mivolo/ZoomBlur/HoverAir.dat <==
0.0 0.0 0.0
0.25 4.5266335227272725 0.37188217406354296
0.5 6.030894886363637 0.47395591267563975
0.75 7.041264204545454 0.5306284849228735
0.99 8.251704545454546 0.6168285362484934

==> data/common_corruptions/mivolo_AgeDB.dat <==
0.0 0.0 0.0
0.25 0.11030752174638551 0.014657365799598055
0.5 0.18027015067670307 0.029952930525045104
0.75 0.2576122390844546 0.040491660384843156
0.99 0.3395912169117235 0.04267843223767794

==> data/common_corruptions/mivolo_CelebA.dat <==
0.0 0.0 0.0
0.25 0.06838772461721324 0.007486107426066374
0.5 0.1126290857135196 0.020720949642878878
0.75 0.20339587762524403 0.04457836164249576
0.99 0.2853046288998634 0.05790247829913772

==> data/common_corruptions/mivolo_FG-Net.dat <==
0.0 0.0 0.0
0.25 0.08324807566279482 0.014834505230702616
0.5 0.1305116669336063 0.0278963635560793
0.75 0.18530432405197197 0.03646273984652837
0.99 0.23863115884797786 0.04116813186670635

==> data/common_corruptions/mivolo_HoverAir.dat <==
0.0 0.0 0.0
0.25 0.10915223117980914 0.013312576871806455
0.5 0.183282145112485 0.03628885135772841
0.75 0.3006311516412141 0.06201182315640572
0.99 0.3885380011121916 0.07008923354538274

==> data/error_dist/google_gemma-3-4b-it.dat <==
0.0 0.04256837465924132
0.05055719667726809 0.04308356213529615
0.10111439335453618 0.043594142605978436
0.15167159003180425 0.044099872246855944
0.20222878670907235 0.044600510895189835
0.25278598338634045 0.04509582230780832
0.3033431800636085 0.04558557441218969
0.3539003767408766 0.04606953955032844
0.4044575734181447 0.04654749471498077
0.4550147700954128 0.04701922177790164
0.5055719667726809 0.047484507709717294
0.556129163449949 0.047943144791092504
0.606686360127217 0.04839493081487946
0.6572435568044851 0.04883966927896081
0.7078007534817532 0.049277169569523036
0.7583579501590213 0.04970724713452596
0.8089151468362894 0.05012972364715452
0.8594723435135575 0.050544427159074506
0.9100295401908256 0.05095119224333169
0.9605867368680937 0.05134986012676962
1.0111439335453618 0.051740278811863064
1.0617011302226298 0.05212230318789294
1.112258326899898 0.05249579513141676
1.162815523577166 0.05286062359601541
1.213372720254434 0.053216664691321025
1.2639299169317022 0.053563801751360864
1.3144871136089702 0.053901925392275764
1.3650443102862384 0.054230933559494474
1.4156015069635064 0.054550731564476415
1.4661587036407746 0.054861232111148614
1.5167159003180426 0.05516235531219801
1.5672730969953108 0.05545402869538979
1.6178302936725788 0.055736187200112204
1.6683874903498468 0.05600877316436562
1.718944687027115 0.05627173630242815
1.769501883704383 0.05652503367345554
1.8200590803816512 0.056768629641283375
1.8706162770589192 0.05700249582571787
1.9211734737361874 0.057226611045611726
1.9717306704134554 0.05744096125404279
2.0222878670907236 0.05764553946591053
2.0728450637679914 0.05784034567829192
2.1234022604452596 0.05802538678389196
2.173959457122528 0.058200676477940284
2.224516653799796 0.058366235158890924
2.275073850477064 0.05852208982327792
2.325631047154332 0.05866827395509698
2.3761882438316 0.05880482741007218
2.426745440508868 0.0589317962951727
2.477302637186136 0.05904923284374417
2.5278598338634044 0.05915719528661889
2.5784170305406726 0.05925574771955475
2.6289742272179404 0.05934495996736713
2.6795314238952086 0.059424907445092136
2.730088620572477 0.05949567101652854
2.780645817249745 0.05955733685048734
2.831203013927013 0.05960999627507602
2.881760210604281 0.05965374563032937
2.932317407281549 0.0596886861194935
2.982874603958817 0.05971492365925023
3.033431800636085 0.05973256872916831
3.0839889973133534 0.05974173622064366
3.1345461939906216 0.0597425452855826
3.1851033906678894 0.05973511918507044
3.2356605873451576 0.05971958513824727
3.286217784022426 0.05969607417160285
3.3367749806996936 0.059664720968886295
3.387332177376962 0.0596256637218081
3.43788937405423 0.05957904398170019
3.488446570731498 0.059525006512284595
3.539003767408766 0.059463699143678925
3.589560964086034 0.05939527262776285
3.6401181607633024 0.0593198804950014
3.69067535744057 0.05923767891281827
3.7412325541178384 0.05914882654558656
3.7917897507951066 0.059053484416299984
3.842346947472375 0.05895181576996323
3.8929041441496426 0.0588439859387367
3.943461340826911 0.05873016220884936
3.994018537504179 0.05861051368928618
4.044575734181447 0.05848521118224373
4.095132930858715 0.058354427055333453
4.145690127535983 0.05821833511550653
4.196247324213251 0.058077110484659376
4.246804520890519 0.05793092947687483
4.297361717567788 0.05777996947724045
4.347918914245056 0.05762440882218439
4.398476110922323 0.057464426681256904
4.449033307599592 0.05730020294028336
4.49959050427686 0.05713191808580887
4.550147700954128 0.056959753090750735
4.600704897631396 0.05678388930117371
4.651262094308664 0.05660450832409546
4.701819290985932 0.05642179191623814
4.7523764876632 0.056235921873629545
4.802933684340468 0.056047079921969674
4.853490881017736 0.05585544760767011
4.904048077695005 0.055661206189482955
4.954605274372272 0.055464536530633456
5.005162471049541 0.055265618991378995
5.055719667726809 0.05506463332191806
5.106276864404077 0.054861758555579135
5.156834061081345 0.05465717290222609
5.207391257758613 0.054451053641820145
5.257948454435881 0.054243577018089725
5.308505651113149 0.054034918132264735
5.359062847790417 0.05382525083683725
5.409620044467685 0.0536147476293237
5.460177241144954 0.05340357954600958
5.510734437822221 0.053191916055669204
5.56129163449949 0.05297992495325658
5.611848831176758 0.05276777225358112
5.662406027854026 0.052555622084987215
5.712963224531294 0.052343636583065324
5.763520421208562 0.05213197578443585
5.81407761788583 0.05192079752065576
5.864634814563098 0.05171025731230538
5.915192011240366 0.05150050826332782
5.965749207917634 0.05129170095569744
6.016306404594903 0.051083983344508796
6.06686360127217 0.050877500653582444
6.117420797949438 0.05067239527169522
6.167977994626707 0.050468806649551806
6.218535191303975 0.05026687119762185
6.269092387981243 0.050066722184974204
6.319649584658511 0.04986848963924872
6.370206781335779 0.049672300247913026
6.420763978013047 0.049478277260957354
6.471321174690315 0.04928654039518603
6.521878371367583 0.04909720574027336
6.572435568044852 0.04891038566674859
6.622992764722119 0.04872618873608968
6.673549961399387 0.048544719613098704
6.724107158076656 0.04836607898074056
6.774664354753924 0.0481903634576273
6.825221551431192 0.04801766551833327
6.87577874810846 0.047848073416721724
6.926335944785728 0.047681671112471465
6.976893141462996 0.047518538200985394
7.027450338140264 0.04735874984686245
7.078007534817532 0.047202376721116886
7.128564731494801 0.04704948494231638
7.179121928172068 0.04690013602181913
7.229679124849336 0.046754386813275275
7.280236321526605 0.046612289466558314
7.330793518203873 0.0464738913862869
7.38135071488114 0.04633923519508741
7.431907911558409 0.04620835870174516
7.482465108235677 0.04608129487438212
7.533022304912945 0.045958071818789775
7.583579501590213 0.04583871276204123
7.634136698267481 0.04572323604149216
7.68469389494475 0.045611655099276165
7.735251091622017 0.04550397848238284
7.785808288299285 0.04540020984840607
7.836365484976554 0.04530034797702612
7.886922681653822 0.04520438678729135
7.937479878331089 0.04511231536074311
7.988037075008358 0.045024117970419913
8.038594271685627 0.04493977411576545
8.089151468362894 0.04485925856344954
8.139708665040162 0.04478254139409985
8.19026586171743 0.04470958805492963
8.240823058394698 0.044640359418235714
8.291380255071966 0.04457481184572023
8.341937451749235 0.04451289725858809
8.392494648426503 0.04445456321334926
8.44305184510377 0.044399752983246554
8.493609041781038 0.044348405645217304
8.544166238458306 0.044300456172281476
8.594723435135576 0.044255835531238664
8.645280631812843 0.044214470785544586
8.695837828490111 0.04417628520322309
8.746395025167379 0.04414119836965937
8.796952221844647 0.04410912630511002
8.847509418521915 0.044079981586752755
8.898066615199184 0.044053673475086756
8.948623811876452 0.04403010804448883
8.99918100855372 0.04400918831771607
9.049738205230987 0.04399081440413957
9.100295401908255 0.043974883641483484
9.150852598585525 0.04396129074083617
9.201409795262792 0.043949927934693094
9.25196699194006 0.04394068512778328
9.302524188617328 0.04393345005042458
9.353081385294596 0.04392810841414978
9.403638581971864 0.04392454406933621
9.454195778649133 0.04392263916457208
9.5047529753264 0.04392227430748527
9.555310172003669 0.04392332872676012
9.605867368680936 0.04392568043506209
9.656424565358204 0.04392920639259466
9.706981762035472 0.04393378267100389
9.757538958712741 0.04393928461735457
9.80809615539001 0.04394558701789484
9.858653352067277 0.04395256426133445
9.909210548744545 0.043960090501358254
9.959767745421813 0.043968039818104335
10.010324942099082 0.04397628637833302
10.06088213877635 0.043984704594028375
10.111439335453618 0.043993169279164614
10.161996532130885 0.044001555804388186
10.212553728808153 0.04400974024936422
10.263110925485421 0.04401759955254738
10.31366812216269 0.04402501165814317
10.364225318839958 0.04403185566003077
10.414782515517226 0.04403801194243711
10.465339712194494 0.04404336231714519
10.515896908871762 0.04404779015704656
10.566454105549031 0.044051180525843406
10.617011302226299 0.04405342030372702
10.667568498903567 0.04405439830886365
10.718125695580834 0.0440540054145327
10.768682892258102 0.044052134661774815
10.81924008893537 0.04404868136741589
10.86979728561264 0.04404354322735107
10.920354482289907 0.04403662041497664
10.970911678967175 0.04402781567468097
11.021468875644443 0.044017034410308305
11.07202607232171 0.04400418476852775
11.12258326899898 0.04398917771705233
11.173140465676248 0.043971927117664254
11.223697662353516 0.04395234979401244
11.274254859030783 0.04393036559417127
11.324812055708051 0.04390589744794784
11.375369252385319 0.0438788714189493
11.425926449062588 0.04384921675142822
11.476483645739856 0.04381686591193507
11.527040842417124 0.04378175462582339
11.577598039094392 0.04374382190866034
11.62815523577166 0.04370301009260511
11.678712432448929 0.04365926484783422
11.729269629126197 0.043612535199096185
11.779826825803465 0.043562773537490426
11.830384022480732 0.0435099356275763
11.880941219158 0.04345398060992211
11.931498415835268 0.04339487099921559
11.982055612512537 0.0433325726780638
12.032612809189805 0.0432670548866158
12.083170005867073 0.04319829020814963
12.13372720254434 0.043126254550769585
12.184284399221609 0.04305092712536324
12.234841595898876 0.04297229041997665
12.285398792576146 0.04289033017076182
12.335955989253414 0.042805035329661754
12.386513185930681 0.04271639802899481
12.43707038260795 0.04262441354310427
12.487627579285217 0.0425290802472369
12.538184775962486 0.04243039957382095
12.588741972639754 0.04232837596630418
12.639299169317022 0.042223016830718454
12.68985636599429 0.04211433248513471
12.740413562671558 0.04200233610716617
12.790970759348825 0.04188704367967776
12.841527956026095 0.041768473934854645
12.892085152703363 0.041646648296783266
12.94264234938063 0.0415215908226813
12.993199546057898 0.04139332814292566
13.043756742735166 0.041261889400007676
13.094313939412435 0.04112730618654216
13.144871136089703 0.04098961248245845
13.195428332766971 0.040848844591481366
13.245985529444239 0.04070504107701648
13.296542726121507 0.04055824269753672
13.347099922798774 0.040408492341566585
13.397657119476044 0.04025583496234785
13.448214316153312 0.04010031751226748
13.49877151283058 0.039941988877116155
13.549328709507847 0.03978089981024204
13.599885906185115 0.03961710286665406
13.650443102862384 0.03945065233712076
13.701000299539652 0.0392816041823069
13.75155749621692 0.03911001596697841
13.802114692894188 0.03893594679429905
13.852671889571456 0.03875945724024054
13.903229086248723 0.03858060928811336
13.953786282925993 0.03839946626322391
14.00434347960326 0.03821609276765851
14.054900676280528 0.03803055461518211
14.105457872957796 0.03784291876624498
14.156015069635064 0.037653253263074046
14.206572266312332 0.03746162716483098
14.257129462989601 0.03726811048280971
14.307686659666869 0.03707277411564268
14.358243856344137 0.036875689784486854
14.408801053021405 0.0366769299681518
14.459358249698672 0.03647656783813609
14.509915446375942 0.03627467719353329
14.56047264305321 0.03607133239577111
14.611029839730477 0.03586660830314487
14.661587036407745 0.03566058020510942
14.712144233085013 0.035453323756292635
14.76270142976228 0.03524491491019807
14.81325862643955 0.03503542985256362
14.863815823116818 0.03482494493435031
14.914373019794086 0.034613536604333556
14.964930216471354 0.03440128134127808
15.015487413148621 0.03418825558567956
15.06604460982589 0.033974535671063746
15.116601806503159 0.033760197754833667
15.167159003180426 0.03354531774867023
15.217716199857694 0.033329971248488716
15.268273396534962 0.033114233463967815
15.31883059321223 0.032898179147671194
15.3693877898895 0.032681882523786634
15.419944986566767 0.032465417216522206
15.470502183244035 0.03224885617820152
15.521059379921303 0.03203227161710537
15.57161657659857 0.03181573492512442
15.62217377327584 0.0315993166052855
15.672730969953108 0.03138308619922876
15.723288166630375 0.031167112214716845
15.773845363307643 0.03095146205326898
15.824402559984911 0.030736201938016773
15.874959756662179 0.030521396841887153
15.925516953339448 0.030307110416228862
15.976074150016716 0.030093404919999053
16.026631346693982 0.02988034114963844
16.077188543371253 0.029667978369769442
16.12774574004852 0.02945637424485364
16.17830293672579 0.029245584771955595
16.228860133403057 0.02903566421476044
16.279417330080324 0.02882666503899984
16.329974526757592 0.028618637849443337
16.38053172343486 0.028411631328615926
16.431088920112128 0.028205692177404425
16.481646116789396 0.028000865057718212
16.532203313466663 0.02779719253736941
16.58276051014393 0.027594715037340824
16.633317706821202 0.027393470781606012
16.68387490349847 0.02719349574966794
16.734432100175738 0.026994823631979276
16.784989296853006 0.02679748578840673
16.835546493530273 0.026601511209894162
16.88610369020754 0.026406926483482744
16.93666088688481 0.026213755760833207
16.987218083562077 0.02602202073039618
17.037775280239345 0.025831740593367666
17.088332476916612 0.02564293204355932
17.13888967359388 0.025455609251308024
17.18944687027115 0.025269783851537168
17.24000406694842 0.025085464936077623
17.290561263625687 0.024902659050343806
17.341118460302955 0.024721370194449258
17.391675656980222 0.024541599828840993
17.44223285365749 0.024363346884512145
17.492790050334758 0.024186607777849964
17.543347247012026 0.024011376430156394
17.593904443689294 0.02383764429187183
17.64446164036656 0.023665400371515016
17.69501883704383 0.023494631269344333
17.7455760337211 0.02332532121572667
17.796133230398368 0.0231574521141919
17.846690427075636 0.02299100358913253
17.897247623752904 0.022825953038099717
17.94780482043017 0.022662275688627047
17.99836201710744 0.022499944659506613
18.048919213784707 0.022338931026421423
18.099476410461975 0.022179203891830822
18.150033607139243 0.022020730458987985
18.20059080381651 0.021863476109958504
18.251148000493778 0.021707404487494277
18.30170519717105 0.02155247758060587
18.352262393848317 0.021398655813664843
18.402819590525585 0.021245898138853834
18.453376787202853 0.021094162131775705
18.50393398388012 0.02094340409001604
18.554491180557388 0.020793579134450572
18.605048377234656 0.020644641313074766
18.655605573911924 0.020496543707125826
18.70616277058919 0.020349238539260767
18.75671996726646 0.02020267728354506
18.807277163943727 0.02005681077700022
18.857834360621 0.01991158933245568
18.908391557298266 0.0197669628524421
18.958948753975534 0.01962288094385943
19.0095059506528 0.019479293033154658
19.06006314733007 0.0193361484817342
19.110620344007337 0.01919339670134188
19.161177540684605 0.01905098726912693
19.211734737361873 0.018908870042131404
19.26229193403914 0.018766995270923487
19.31284913071641 0.01862531371210906
19.363406327393676 0.018483776739451636
19.413963524070944 0.018342336453341424
19.464520720748215 0.018200945788351373
19.515077917425483 0.018059558618629557
19.56563511410275 0.017918129860876694
19.61619231078002 0.017776615574673832
19.666749507457286 0.017634973059921538
19.717306704134554 0.017493160951169276
19.76786390081182 0.017351139308618535
19.81842109748909 0.017208869705592062
19.868978294166357 0.017066315312275215
19.919535490843625 0.016923440975541357
19.970092687520893 0.016780213294689154
20.020649884198164 0.016636600692929104
20.071207080875432 0.016492573484467053
20.1217642775527 0.0163481039370489
20.172321474229967 0.016203166329840278
20.222878670907235 0.016057737006529297
20.273435867584503 0.015911794423555538
20.32399306426177 0.015765319193377425
20.37455026093904 0.015618294122710366
20.425107457616306 0.015470704245674686
20.475664654293574 0.015322536851814611
20.526221850970842 0.01517378150895426
20.576779047648113 0.01502443008087915
20.62733624432538 0.014874476739838497
20.67789344100265 0.014723917973883656
20.728450637679916 0.01457275258906431
20.779007834357184 0.014420981706526507
20.829565031034452 0.014268608754558619
20.88012222771172 0.014115639455656775
20.930679424388988 0.013962081808679588
20.981236621066255 0.013807946066188934
21.031793817743523 0.013653244707071983
21.08235101442079 0.01349799240455966
21.132908211098062 0.013342205989764072
21.18346540777533 0.013185904410867876
21.234022604452598 0.013029108688108415
21.284579801129865 0.012871841864709343
21.335136997807133 0.012714128953921001
21.3856941944844 0.012555996882335895
21.43625139116167 0.012397474429660124
21.486808587838937 0.012238592165119673
21.537365784516204 0.01207938238069281
21.587922981193472 0.011919879021364104
21.63848017787074 0.011760117612598483
21.68903737454801 0.011600135185240753
21.73959457122528 0.011439970198046817
21.790151767902547 0.011279662458059557
21.840708964579814 0.011119253039040024
21.891266161257082 0.010958784198169884
21.94182335793435 0.010798299291240737
21.992380554611618 0.01063784268654642
22.042937751288886 0.010477459677693963
22.093494947966153 0.01031719639554808
22.14405214464342 0.010157099719523931
22.19460934132069 0.009997217188438455
22.24516653799796 0.009837596911130267
22.295723734675228 0.009678287477054168
22.346280931352496 0.009519337867052275
22.396838128029763 0.009360797364500436
22.44739532470703 0.009202715467024319
22.4979525213843 0.009045141798972188
22.548509718061567 0.008888126024829865
22.599066914738835 0.008731717763754565
22.649624111416102 0.00857596650539803
22.70018130809337 0.0084209215271854
22.750738504770638 0.00826663181320658
22.80129570144791 0.008113145974871727
22.851852898125177 0.007960512173473487
22.902410094802445 0.007808778044792489
22.952967291479712 0.007657990625873755
23.00352448815698 0.007508196284094323
23.054081684834248 0.007359440648633221
23.104638881511516 0.007211768544448578
23.155196078188784 0.00706522392885607
23.20575327486605 0.0069198498307960635
23.25631047154332 0.006775688292868045
23.306867668220587 0.006632780316201968
23.357424864897858 0.006491165808228441
23.407982061575126 0.006350883533400736
23.458539258252394 0.006211971066913598
23.50909645492966 0.006074464751455617
23.55965365160693 0.005938399657023512
23.610210848284197 0.005803809543819052
23.660768044961465 0.005670726828241342
23.711325241638733 0.005539182551979458
23.761882438316 0.0054092063542029644
23.812439634993268 0.00528082644684103
23.862996831670536 0.005154069592932835
23.913554028347804 0.0050289610880261
23.964111225025075 0.004905524744593703
24.014668421702343 0.004783782879431362
24.06522561837961 0.004663756303994735
24.11578281505688 0.004545464317626952
24.166340011734146 0.0044289247036233366
24.216897208411414 0.004314153728074092
24.26745440508868 0.004201166141421336
24.31801160176595 0.004089975182661927
24.368568798443217 0.003980592586123769
24.419125995120485 0.0038730285907384496
24.469683191797753 0.003767291951730356
24.520240388475024 0.003663389954638488
24.57079758515229 0.0035613284315844994
24.62135478182956 0.0034611117796972467
24.671911978506827 0.0033627429816025147
24.722469175184095 0.0032662236278839015
24.773026371861363 0.0031715539414190488
24.82358356853863 0.0030787328034944735
24.8741407652159 0.0029877577816001103
24.924697961893166 0.002898625158804879
24.975255158570434 0.002811329964612799
25.0258123552477 0.002725866007199745
25.076369551924973 0.0026422259069302343
25.12692674860224 0.0025604011310540694
25.17748394527951 0.0024803820294827914
25.228041141956776 0.002402157871546881
25.278598338634044 0.002325716883635137
25.329155535311312 0.002251046287618866
25.37971273198858 0.002178132339964925
25.430269928665847 0.0021069603714427092
25.480827125343115 0.00203751482733229
25.531384322020383 0.001969779308042414
25.58194151869765 0.0019037366100491733
25.632498715374922 0.0018393687670680066
25.68305591205219 0.001776657091374698
25.733613108729458 0.0017155822151921029
25.784170305406725 0.0016561241320633446
25.834727502083993 0.0015982622381336895
25.88528469876126 0.0015419753732663925
25.93584189543853 0.0014872418619207692
25.986399092115796 0.0014340395537232229
26.036956288793064 0.0013823458636650489
26.087513485470332 0.0013321378118638498
26.1380706821476 0.0012833920628281816
26.18862787882487 0.0012360849641682564
26.23918507550214 0.0011901925846983942
26.289742272179407 0.0011456907518801256
26.340299468856674 0.0011025550885578024
26.390856665533942 0.0010607610489415807
26.44141386221121 0.0010202839537957397
26.491971058888478 0.0009810990247932755
26.542528255565745 0.0009431814180006371
26.593085452243013 0.000906506256459425
26.64364264892028 0.0008710486618349134
26.69419984559755 0.0008367837851037054
26.74475704227482 0.0008036868362561144
26.795314238952088 0.0007717331129911423
26.845871435629356 0.0007408980283848791
26.896428632306623 0.0007111571375156201
26.94698582898389 0.0006824861630314364
26.99754302566116 0.0006548610196485396
27.048100222338427 0.000628257837570957
27.098657419015694 0.0006026529848244442
27.149214615692962 0.0005780230884996383
27.19977181237023 0.0005543450549015949
27.250329009047498 0.0005315960886049211
27.30088620572477 0.0005097537104154779
27.351443402402037 0.0004887957742415839
27.402000599079305 0.0004687004828792994
27.452557795756572 0.00044944640271823836
27.50311499243384 0.00043101247737537603
27.553672189111108 0.00041337804026647884
27.604229385788376 0.000396522826125612
27.654786582465643 0.0003804269814847156
27.70534377914291 0.0003650710741263341
27.75590097582018 0.00035043610152393415
27.806458172497447 0.0003365034982847349
27.857015369174718 0.00032325514261174386
27.907572565851986 0.000310673361801718
27.958129762529254 0.0002987409367971687
28.00868695920652 0.0002874411058110535
28.05924415588379 0.00027675756704340456
28.109801352561057 0.0002666744805097794
28.160358549238325 0.0002571764690021754
28.210915745915592 0.0002482486182029383
28.26147294259286 0.00023987647597351728
28.312030139270128 0.00023204605083932593
28.362587335947396 0.0002247438096929991
28.413144532624663 0.000217956674738325
28.463701729301935 0.00021167201969736593
28.514258925979203 0.00020587766530356577
28.56481612265647 0.00020056187410372815
28.615373319333738 0.00019571334459204224
28.665930516011006 0.0001913212046991652
28.716487712688274 0.00018737500465979971
28.76704490936554 0.00018386470928201474
28.81760210604281 0.0001807806896417169
28.868159302720077 0.00017811371422571978
28.918716499397345 0.000175854939546933
28.969273696074612 0.00017399590025494592
29.019830892751884 0.00017252849876578946
29.07038808942915 0.00017144499443417127
29.12094528610642 0.0001707379922917916
29.171502482783687 0.00017040043137524894
29.222059679460955 0.0001704255726670813
29.272616876138223 0.0001708069866735035
29.32317407281549 0.00017153854066241983
29.373731269492758 0.000172614385585324
29.424288466170026 0.00017402894270673473
29.474845662847294 0.0001757768899648553
29.52540285952456 0.0001778531480871964
29.575960056201833 0.00018025286648496656
29.6265172528791 0.0001829714089500966
29.67707444955637 0.00018600433917884585
29.727631646233636 0.00018934740614600732
29.778188842910904 0.00019299652935384173
29.82874603958817 0.0001969477839799369
29.87930323626544 0.0002011973859483059
29.929860432942707 0.0002057416769481383
29.980417629619975 0.0002105771094247026
30.030974826297243 0.0002157002315670228
30.08153202297451 0.00022110767231703842
30.13208921965178 0.00022679612642504443
30.18264641632905 0.0002327623395763118
30.233203613006317 0.00023900309361384297
30.283760809683585 0.0002455151918823113
30.334318006360853 0.00025229544471823905
30.38487520303812 0.000259340655111555
30.43543239971539 0.00026664760456362834
30.485989596392656 0.0002742130391669122
30.536546793069924 0.00028203365593125023
30.58710398974719 0.00029010608938187044
30.63766118642446 0.0002984268984539514
30.68821838310173 0.00030699255370855103
30.738775579779 0.0003157994248944761
30.789332776456266 0.00032484376888049606
30.839889973133534 0.00033412171798201254
30.890447169810802 0.0003436292687060191
30.94100436648807 0.00035336227093781057
30.991561563165337 0.00036331641759253144
31.042118759842605 0.00037348723475415046
31.092675956519873 0.00038387007232399344
31.14323315319714 0.00039446009520033564
31.19379034987441 0.00040525227500998304
31.24434754655168 0.0004162413824120565
31.294904743228948 0.0004274219799934295
31.345461939906215 0.00043878841577450745
31.396019136583483 0.0004503348173431038
31.44657633326075 0.0004620550866332669
31.49713352993802 0.00047394289536490845
31.547690726615286 0.00048599168115899245
31.598247923292554 0.0004981946443419466
31.648805119969822 0.0005105447454517553
31.69936231664709 0.0005230347034569259
31.749919513324357 0.0005356569946982369
31.80047671000163 0.0005484038525617925
31.851033906678897 0.0005612672678904792
31.901591103356164 0.0005742389901394516
31.952148300033432 0.0005873105292797388
32.002705496710696 0.0006004731584524989
32.053262693387964 0.0006137179173748039
32.10381989006524 0.0006270356164962086
32.15437708674251 0.0006404168419036232
32.204934283419774 0.000653851960970327
32.25549148009704 0.000667331128743154
32.30604867677431 0.0006808442950601207
32.35660587345158 0.0006943812123889863
32.407163070128846 0.0007079314443753985
32.45772026680611 0.0007214843750874625
32.50827746348338 0.0007350292189417706
32.55883466016065 0.0007485550312940955
32.60939185683792 0.0007620507196761355
32.659949053515184 0.000775505055657953
32.71050625019245 0.000788906687313921
32.76106344686972 0.0008022441522683066
32.81162064354699 0.0008155058912948794
32.862177840224255 0.0008286802624432952
32.91273503690152 0.0008417555556633677
32.96329223357879 0.0008547200078967806
33.01384943025606 0.0008675618186043505
33.06440662693333 0.000880269165695356
33.114963823610594 0.0008928302218243172
33.16552102028786 0.0009052331710190854
33.21607821696514 0.0009174662256030646
33.266635413642405 0.0009295176433731607
33.31719261031967 0.0009413757449941547
33.36774980699694 0.0009530289315690986
33.41830700367421 0.000964465702344665
33.468864200351476 0.0009756746725096056
33.519421397028744 0.000986644591043815
33.56997859370601 0.0009973643585751352
33.62053579038328 0.0010078230452005238
33.67109298706055 0.0010180099082280456
33.721650183737815 0.0010279144097959756
33.77220738041508 0.0010375262343253547
33.82276457709235 0.0010468353057623355
33.87332177376962 0.0010558318045670832
33.923878970446886 0.0010645061844061973
33.97443616712415 0.0010728491885062437
34.02499336380142 0.0010808518656265614
34.07555056047869 0.001088505585610278
34.12610775715596 0.0010958020544733992
34.176664953833225 0.0011027333289927094
34.22722215051049 0.001109291830754549
34.27777934718776 0.001115470359627584
34.328336543865035 0.0011212621066241993
34.3788937405423 0.0011266606661164858
34.42945093721957 0.0011316600473745314
34.48000813389684 0.0011362546853962135
34.530565330574106 0.001140439450999659
34.581122527251374 0.0011442096601512893
34.63167972392864 0.0011475610825043606
34.68223692060591 0.0011504899491249765
34.73279411728318 0.0011529929593846319
34.783351313960445 0.0011550672870005172
34.83390851063771 0.0011567105852071005
34.88446570731498 0.0011579209910447474
34.93502290399225 0.0011586971287535304
34.985580100669516 0.001159038112262671
35.036137297346784 0.0011589435467685692
35.08669449402405 0.0011584135293967403
35.13725169070132 0.001157448648945394
35.18780888737859 0.0011560499847109275
35.238366084055855 0.0011542191043979384
35.28892328073312 0.0011519580611189207
35.33948047741039 0.0011492693894910543
35.39003767408766 0.001146156100840097
35.440594870764926 0.0011426216775235348
35.4911520674422 0.0011386700663875869
35.54170926411947 0.0011343056713748665
35.592266460796736 0.0011295333453017406
35.642823657474004 0.0011243583808264789
35.69338085415127 0.0011187865006314851
35.74393805082854 0.0011128238468447289
35.79449524750581 0.0011064769697275378
35.845052444183075 0.0010997528156576387
35.89560964086034 0.0010926587144380448
35.94616683753761 0.0010852023659640685
35.99672403421488 0.0010773918262821384
36.047281230892146 0.0010692354930756122
36.097838427569414 0.0010607420906139317
36.14839562424668 0.0010519206542027363
36.19895282092395 0.0010427805141735092
36.24951001760122 0.001033331279452299
36.300067214278485 0.0010235828207477973
36.35062441095575 0.0010135452533997764
36.40118160763302 0.0010032289199293767
36.45173880431029 0.000992644372333114
36.502296000987556 0.000981802354162834
36.552853197664824 0.0009707137824339138
36.6034103943421 0.0009593897294040218
36.65396759101937 0.000947841404264706
36.704524787696634 0.0009360801347877554
36.7550819843739 0.0009241173489679853
36.80563918105117 0.0009119645567035832
36.85619637772844 0.0008996333315545586
36.906753574405705 0.0008871352926191542
36.95731077108297 0.0008744820865671915
37.00786796776024 0.000861685369868491
37.05842516443751 0.0008487567912533585
37.108982361114776 0.0008357079744411382
37.159539557792044 0.0008225505011714812
37.21009675446931 0.0008092958945717929
37.26065395114658 0.0007959556028928459
37.31121114782385 0.0007825409836431544
37.361768344501115 0.000769063288151148
37.41232554117838 0.0007555336465825854
37.46288273785565 0.0007419630534390458
37.51343993453292 0.0007283623535615884
37.563997131210186 0.000714742228661994
37.614554327887454 0.0007011131844021664
37.66511152456472 0.0006874855380405201
37.715668721242 0.0006738694066623409
37.766225917919265 0.0006602746960092635
37.81678311459653 0.0006467110899211231
37.8673403112738 0.0006331880404016709
37.91789750795107 0.0006197147583176945
37.968454704628336 0.0006063002047393014
38.0190119013056 0.0005929530829272716
38.06956909798287 0.0005796818309715842
38.12012629466014 0.0005664946150834333
38.17068349133741 0.0005533993235413156
38.221240688014674 0.0005404035612900285
38.27179788469194 0.000527514645189782
38.32235508136921 0.0005147395999109701
38.37291227804648 0.0005020851544685968
38.423469474723746 0.0004895577393888135
38.47402667140101 0.0004771634844985766
38.52458386807828 0.00046490821732802584
38.57514106475555 0.0004527974621138616
38.62569826143282 0.0004408364393907111
38.676255458110084 0.00042903006615631334
38.72681265478735 0.0004173829565951868
38.77736985146462 0.0004058994233444357
38.82792704814189 0.00039458347928435667
38.87848424481916 0.00038343883983561213
38.92904144149643 0.00037246892574394584
38.9795986381737 0.00036167686633262837
39.030155834850966 0.00035106550320223136
39.080713031528234 0.00034063739435668703
39.1312702282055 0.0003303948187341274
39.18182742488277 0.00032033978112056124
39.23238462156004 0.00031047401742410435
39.282941818237305 0.00030079900028721906
39.33349901491457 0.0002913159450142078
39.38405621159184 0.00028202581579110143
39.43461340826911 0.00027292933217502966
39.485170604946376 0.0002640269758301762
39.53572780162364 0.000255318997487518
39.58628499830091 0.0002468054241056859
39.63684219497818 0.00023848606621052
39.68739939165545 0.00023036052539113968
39.737956588332715 0.0002224282019307069
39.78851378500998 0.0002146883025504187
39.83907098168725 0.00020713984824572034
39.88962817836452 0.00019978168219419225
39.940185375041786 0.00019261247771511315
39.99074257171906 0.00018563074626124117
40.04129976839633 0.00017883484542398397
40.091856965073596 0.00017222298693374283
40.142414161750864 0.00016579324463790744
40.19297135842813 0.00015954356243965946
40.2435285551054 0.00015347176218146415
40.29408575178267 0.00014757555145788163
40.344642948459935 0.00014185253134307298
40.3952001451372 0.0001363002040191653
40.44575734181447 0.00013091598029241146
40.49631453849174 0.00012569718698488623
40.546871735169006 0.000120641074190246
40.597428931846274 0.00011574482238289104
40.64798612852354 0.00011100554937066731
40.69854332520081 0.0001064203170820382
40.74910052187808 0.00010198613817945792
40.799657718555345 9.769998249145324e-05
40.85021491523261 9.355878325670638e-05
40.90077211190988 8.955944317418309e-05
40.95132930858715 8.569884025410664e-05
41.001886505264416 8.19738334653065e-05
41.052443701941684 7.838126817518754e-05
41.10300089861896 7.491798137925544e-05
41.153558095296226 7.158080671781792e-05
41.204115291973494 6.836657927811604e-05
41.25467248865076 6.527214018078931e-05
41.30522968532803 6.229434095016578e-05
41.3557868820053 5.943004766845106e-05
41.406344078682565 5.667614491444537e-05
41.45690127535983 5.402953948794066e-05
41.5074584720371 5.148716392144747e-05
41.55801566871437 4.904597978137041e-05
41.608572865391636 4.670298076119887e-05
41.659130062068904 4.445519556968487e-05
41.70968725874617 4.229969061737307e-05
41.76024445542344 4.02335725052031e-05
41.81080165210071 3.825399031923271e-05
41.861358848777975 3.635813773583421e-05
41.91191604545524 3.454325494199033e-05
41.96247324213251 3.2806630375562524e-05
42.01303043880978 3.114560229062815e-05
42.063587635487046 2.9557560153174667e-05
42.114144832164314 2.803994587261256e-05
42.16470202884158 2.659025487471121e-05
42.21525922551886 2.5206037021685687e-05
42.265816422196124 2.3884897385260475e-05
42.31637361887339 2.262449687861027e-05
42.36693081555066 2.1422552753139256e-05
42.41748801222793 2.0276838966088398e-05
42.468045208905195 1.918518642498039e-05
42.51860240558246 1.814548311490805e-05
42.56915960225973 1.7155674114650488e-05
42.619716798937 1.621376150756692e-05
42.67027399561427 1.531780419316384e-05
42.720831192291534 1.4465917605167168e-05
42.7713883889688 1.3656273341847803e-05
42.82194558564607 1.288709871426041e-05
42.87250278232334 1.2156676217949125e-05
42.923059979000605 1.1463342933559727e-05
42.97361717567787 1.0805489861675894e-05
43.02417437235514 1.0181561197063043e-05
43.07473156903241 9.590053547364073e-06
43.125288765709676 9.029515101144765e-06
43.175845962386944 8.49854475003417e-06
43.22640315906421 7.99579116954745e-06
43.27696035574148 7.519951863016877e-06
43.32751755241875 7.069772172891444e-06
43.37807474909602 6.644044263498031e-06
43.42863194577329 6.241606079186394e-06
43.47918914245056 5.861340281609204e-06
43.529746339127826 5.502173169716759e-06
43.58030353580509 5.163073585873653e-06
43.63086073248236 4.843051811332812e-06
43.68141792915963 4.541158454132431e-06
43.7319751258369 4.2564833323117445e-06
43.782532322514164 3.988154355175016e-06
43.83308951919143 3.7353364051679064e-06
43.8836467158687 3.497230222769357e-06
43.93420391254597 3.273071296642478e-06
43.984761109223236 3.062128761133544e-06
44.0353183059005 2.8637043030563436e-06
44.08587550257777 2.6771310795515852e-06
44.13643269925504 2.5017726486682787e-06
44.18698989593231 2.33702191417479e-06
44.237547092609574 2.182300085973451e-06
44.28810428928684 2.037055657363025e-06
44.33866148596411 1.9007634002688392e-06
44.38921868264138 1.7729233794407663e-06
44.439775879318645 1.6530599865046625e-06
44.49033307599592 1.5407209946433104e-06
44.54089027267319 1.4354766345785307e-06
44.591447469350456 1.336918692426433e-06
44.642004666027724 1.244659629904004e-06
44.69256186270499 1.1583317272753215e-06
44.74311905938226 1.0775862493416739e-06
44.79367625605953 1.0020926347004004e-06
44.844233452736795 9.315377084225719e-07
44.89479064941406 8.656249182298057e-07
44.94534784609133 8.040735941853053e-07
44.9959050427686 7.466182318534646e-07
45.046462239445866 6.930077988261006e-07
45.097019436123134 6.430050644613198e-07
45.1475766328004 5.963859526332205e-07
45.19813382947767 5.52938917246659e-07
45.24869102615494 5.124643402313837e-07
45.299248222832205 4.747739516934742e-07
45.34980541950947 4.3969027186935467e-07
45.40036261618674 4.0704607449825134e-07
45.45091981286401 3.7668387120297103e-07
45.501477009541276 3.484554164458524e-07
45.55203420621854 3.2222123260678217e-07
45.60259140289582 2.9785015471290016e-07
45.653148599573086 2.752188943351135e-07
45.703705796250354 2.5421162215434444e-07
45.75426299292762 2.3471956869086963e-07
45.80482018960489 2.1664064268241846e-07
45.85537738628216 1.9987906659132327e-07
45.905934582959425 1.8434502871741274e-07
45.95649177963669 1.6995435139160527e-07
46.00704897631396 1.5662817472500537e-07
46.05760617299123 1.442926553897478e-07
46.108163369668496 1.328786799106233e-07
46.158720566345764 1.2232159195062693e-07
46.20927776302303 1.1256093307883655e-07
46.2598349597003 1.0354019651535569e-07
46.31039215637757 9.520659335533845e-08
46.360949353054835 8.751083078226419e-08
46.4115065497321 8.040690178953099e-08
46.46206374640937 7.385188593902198e-08
46.51262094308664 6.780576069546153e-08
46.563178139763906 6.223122288605751e-08
46.613735336441174 5.7093519846035034e-08
46.66429253311844 5.236028982213135e-08
46.714849729795716 4.800141121788673e-08
46.765406926472984 4.3988860276564886e-08
46.81596412315025 4.029657680969309e-08
46.86652131982752 3.6900337591518985e-08
46.91707851650479 3.377763705202237e-08
46.967635713182055 3.090757491351592e-08
47.01819290985932 2.8270750428229933e-08
47.06875010653659 2.5849162886586415e-08
47.11930730321386 2.36261180780868e-08
47.169864499891126 2.158614039883344e-08
47.220421696568394 1.9714890311647925e-08
47.27097889324566 1.7999086876515407e-08
47.32153608992293 1.6426435080650428e-08
47.3720932866002 1.498555770882597e-08
47.422650483277465 1.3665931505713314e-08
47.47320767995473 1.2457827392836633e-08
47.523764876632 1.1352254513332793e-08
47.57432207330927 1.0340907888018175e-08
47.624879269986536 9.416119476290366e-09
47.675436466663804 8.57081244512167e-09
47.72599366334107 7.79845845883693e-09
47.77655086001834 7.093037811496456e-09
47.82710805669561 6.449002232531089e-09
47.87766525337288 5.861240204794998e-09
47.92822245005015 5.325044642414845e-09
47.97877964672742 4.83608278372061e-09
48.029336843404685 4.390368162150232e-09
48.07989404008195 3.984234525322874e-09
48.13045123675922 3.6143115794861824e-09
48.18100843343649 3.2775024432588013e-09
48.23156563011376 2.970962701021481e-09
48.282122826791024 2.692080952459848e-09
48.33268002346829 2.438460760637372e-09
48.38323722014556 2.2079039065855705e-09
48.43379441682283 1.9983948637450134e-09
48.484351613500095 1.8080864106839913e-09
48.53490881017736 1.6352863053686494e-09
48.58546600685463 1.4784449488669371e-09
48.6360232035319 1.3361439707456568e-09
48.686580400209166 1.2070856725749925e-09
48.737137596886434 1.0900832698936454e-09
48.7876947935637 9.84051876720319e-10
48.83825199024097 8.88000180229701e-10
48.88880918691824 8.010227565529421e-10
48.939366383595505 7.222929818200084e-10
48.98992358027278 6.510564955432826e-10
49.04048077695005 5.866251762549917e-10
49.091037973627316 5.283715919633749e-10
49.14159517030458 4.75723890491218e-10
49.19215236698185 4.281610971122394e-10
49.24270956365912 3.852087891130848e-10
49.29326676033639 3.4643511898816933e-10
49.343823957013655 3.114471599273197e-10
49.39438115369092 2.798875490892046e-10
49.44493835036819 2.514314058723864e-10
49.49549554704546 2.2578350400679793e-10
49.546052743722726 2.026756777971157e-10
49.59660994039999 1.8186444426142584e-10
49.64716713707726 1.6312882422895532e-10
49.69772433375453 1.4626834669471631e-10
49.7482815304318 1.311012218813849e-10
49.798838727109064 1.174626695343633e-10
49.84939592378633 1.0520338997921957e-10
49.8999531204636 9.418816640575069e-11
49.95051031714087 8.429458771390379e-11
50.001067513818136 7.541188206752451e-11
50.0516247104954 6.743985205611456e-11
50.10218190717268 6.028790306590929e-11
50.152739103849946 5.3874157113005667e-11
50.203296300527214 4.812464499605991e-11
50.25385349720448 4.297257018732222e-11
50.30441069388175 3.8357638401156596e-11
50.35496789055902 3.4225447261508966e-11
50.405525087236285 3.0526930936481e-11
50.45608228391355 2.7217855021630515e-11
50.50663948059082 2.4258357336104744e-11

==> data/error_dist/google_gemma-3-4b-it_fix.dat <==
0.0 0.05237595221171521
0.05055719667726809 0.053290016481316226
0.10111439335453618 0.054198071677988964
0.15167159003180425 0.0550994711502473
0.20222878670907235 0.05599357960611578
0.25278598338634045 0.056879774484434716
0.3033431800636085 0.057757447289955535
0.3539003767408766 0.058626004887048916
0.4044575734181447 0.05948487074695204
0.4550147700954128 0.06033348614363848
0.5055719667726809 0.0611713112935483
0.556129163449949 0.0619978264346259
0.606686360127217 0.06281253284031567
0.6572435568044851 0.06361495376441827
0.7078007534817532 0.06440463531296926
0.7583579501590213 0.06518114723958597
0.8089151468362894 0.06594408366103842
0.8594723435135575 0.06669306369012194
0.9100295401908256 0.06742773198325101
0.9605867368680937 0.06814775920055863
1.0111439335453618 0.06885284237664648
1.0617011302226298 0.06954270520053404
1.112258326899898 0.07021709820373223
1.162815523577166 0.07087579885578948
1.213372720254434 0.07151861156706253
1.2639299169317022 0.07214536759887805
1.3144871136089702 0.07275592488168248
1.3650443102862384 0.07335016774218896
1.4156015069635064 0.07392800654094572
1.4661587036407746 0.07448937722218389
1.5167159003180426 0.07503424077818248
1.5672730969953108 0.07556258263081882
1.6178302936725788 0.07607441193333879
1.6683874903498468 0.07656976079576988
1.718944687027115 0.07704868343776153
1.769501883704383 0.07751125527297655
1.8200590803816512 0.07795757192949117
1.8706162770589192 0.07838774821095888
1.9211734737361874 0.07880191700357946
1.9717306704134554 0.07920022813417663
2.0222878670907236 0.07958284718490943
2.0728450637679914 0.07994995427035922
2.1234022604452596 0.08030174278290132
2.173959457122528 0.0806384181124236
2.224516653799796 0.08096019634656249
2.275073850477064 0.0812673029577195
2.325631047154332 0.0815599714831665
2.3761882438316 0.08183844220457007
2.426745440508868 0.08210296083325239
2.477302637186136 0.08235377720745551
2.5278598338634044 0.08259114400780199
2.5784170305406726 0.08281531549702731
2.6289742272179404 0.08302654628991989
2.6795314238952086 0.08322509015922092
2.730088620572477 0.08341119888304332
2.780645817249745 0.08358512113911826
2.831203013927013 0.08374710145092407
2.881760210604281 0.08389737919045281
2.932317407281549 0.08403618764207094
2.982874603958817 0.08416375313155815
3.033431800636085 0.08428029422408481
3.0839889973133534 0.08438602099447615
3.1345461939906216 0.08448113437273257
3.1851033906678894 0.08456582556734372
3.2356605873451576 0.08464027556852298
3.286217784022426 0.08470465473303677
3.3367749806996936 0.08475912245186527
3.387332177376962 0.0848038269014702
3.43788937405423 0.0848389048789994
3.488446570731498 0.08486448172129293
3.539003767408766 0.08488067130710437
3.589560964086034 0.08488757614150194
3.6401181607633024 0.08488528752096976
3.69067535744057 0.0848738857772983
3.7412325541178384 0.08485344059792377
3.7917897507951066 0.0848240114199867
3.842346947472375 0.08478564789496891
3.8929041441496426 0.08473839042041224
3.943461340826911 0.08468227073486555
3.994018537504179 0.08461731257187854
4.044575734181447 0.084543532368565
4.095132930858715 0.08446094002396681
4.145690127535983 0.08436953970222498
4.196247324213251 0.08426933067531504
4.246804520890519 0.08416030819994293
4.297361717567788 0.08404246442302249
4.347918914245056 0.08391578931002862
4.398476110922323 0.08378027159044318
4.449033307599592 0.08363589971442818
4.49959050427686 0.0834826628148498
4.550147700954128 0.08332055166877576
4.600704897631396 0.08314955965260336
4.651262094308664 0.08296968368505837
4.701819290985932 0.082780925152388
4.7523764876632 0.08258329081022964
4.802933684340468 0.08237679365677257
4.853490881017736 0.0821614537720498
4.904048077695005 0.08193729911839659
4.954605274372272 0.08170436629736645
5.005162471049541 0.08146270125867074
5.055719667726809 0.08121235995699164
5.106276864404077 0.08095340895283977
5.156834061081345 0.08068592595395915
5.207391257758613 0.08041000029413314
5.257948454435881 0.08012573334660689
5.308505651113149 0.07983323886972801
5.359062847790417 0.07953264328278271
5.409620044467685 0.07922408587041363
5.460177241144954 0.07890771891439756
5.510734437822221 0.07858370775197308
5.56129163449949 0.07825223076031025
5.611848831176758 0.07791347926712229
5.662406027854026 0.07756765738781973
5.712963224531294 0.07721498179000216
5.763520421208562 0.07685568138647657
5.81407761788583 0.07648999695835801
5.864634814563098 0.07611818071019127
5.915192011240366 0.07574049575936571
5.965749207917634 0.0753572155624503
6.016306404594903 0.07496862328138165
6.06686360127217 0.07457501109274901
6.117420797949438 0.07417667944369014
6.167977994626707 0.07377393625818277
6.218535191303975 0.07336709609774535
6.269092387981243 0.07295647928077148
6.319649584658511 0.07254241096491942
6.370206781335779 0.07212522019713134
6.420763978013047 0.07170523893600118
6.471321174690315 0.07128280105131692
6.521878371367583 0.0708582413056888
6.572435568044852 0.07043189432323493
6.622992764722119 0.07000409355032294
6.673549961399387 0.06957517021337814
6.724107158076656 0.06914545227874185
6.774664354753924 0.06871526341952354
6.825221551431192 0.06828492199431434
6.87577874810846 0.06785474004254229
6.926335944785728 0.06742502230112295
6.976893141462996 0.06699606524692962
7.027450338140264 0.06656815616943594
7.078007534817532 0.06614157227771246
7.128564731494801 0.06571657984575385
7.179121928172068 0.06529343339989578
7.229679124849336 0.06487237495185452
7.280236321526605 0.06445363328066595
7.330793518203873 0.06403742326654799
7.38135071488114 0.06362394527943473
7.431907911558409 0.06321338462465041
7.482465108235677 0.0628059110479018
7.533022304912945 0.06240167830146851
7.583579501590213 0.06200082377317278
7.634136698267481 0.06160346817940071
7.68469389494475 0.06120971532314731
7.735251091622017 0.060819651917736445
7.785808288299285 0.0604333474765772
7.836365484976554 0.06005085426899871
7.886922681653822 0.059672207341921614
7.937479878331089 0.05929742460680967
7.988037075008358 0.05892650699108101
8.038594271685627 0.05855943865285845
8.089151468362894 0.05819618725768353
8.139708665040162 0.05783670431554636
8.19026586171743 0.05748092557634835
8.240823058394698 0.0571287714816654
8.291380255071966 0.056780147670470765
8.341937451749235 0.05643494553625518
8.392494648426503 0.05609304283279954
8.44305184510377 0.055754304325670745
8.493609041781038 0.05541858248635481
8.544166238458306 0.055085718225789865
8.594723435135576 0.05475554166394439
8.645280631812843 0.05442787293196225
8.695837828490111 0.054102523003314786
8.746395025167379 0.05377929455031655
8.796952221844647 0.053457982822309076
8.847509418521915 0.05313837654177345
8.898066615199184 0.052820258814609174
8.948623811876452 0.05250340805081451
8.99918100855372 0.05218759889181372
9.049738205230987 0.05187260314070135
9.100295401908255 0.05155819069172378
9.150852598585525 0.05124413045537248
9.201409795262792 0.05093019127554184
9.25196699194006 0.05061614283529391
9.302524188617328 0.05030175654787292
9.353081385294596 0.04998680642973114
9.403638581971864 0.04967106995245712
9.454195778649133 0.04935432887063232
9.5047529753264 0.04903637002280139
9.555310172003669 0.04871698610289133
9.605867368680936 0.048395976399594795
9.656424565358204 0.04807314750139997
9.706981762035472 0.047748313965141835
9.757538958712741 0.04742129894613222
9.80809615539001 0.0470919347881259
9.858653352067277 0.04676006357157748
9.909210548744545 0.04642553761884358
9.959767745421813 0.046088219955190475
10.010324942099082 0.0457479847246696
10.06088213877635 0.04540471756013139
10.111439335453618 0.04505831590684687
10.161996532130885 0.044708689299411235
10.212553728808153 0.04435575959180116
10.263110925485421 0.04399946114065179
10.31366812216269 0.04363974094201217
10.364225318839958 0.043276558722019604
10.414782515517226 0.042909886982115494
10.465339712194494 0.04253971099959639
10.515896908871762 0.04216602878445725
10.566454105549031 0.041788850993641
10.617011302226299 0.04140820080396136
10.667568498903567 0.041024113745092176
10.718125695580834 0.0406366374941612
10.768682892258102 0.04024583163359195
10.81924008893537 0.03985176737395371
10.86979728561264 0.03945452724367331
10.920354482289907 0.03905420474755146
10.970911678967175 0.03865090399610099
11.021468875644443 0.03824473930778887
11.07202607232171 0.037835834786318814
11.12258326899898 0.03742432387513015
11.173140465676248 0.037010348891324665
11.223697662353516 0.03659406054124545
11.274254859030783 0.036175617419951255
11.324812055708051 0.03575518549681886
11.375369252385319 0.03533293758950001
11.425926449062588 0.03490905282843669
11.476483645739856 0.03448371611410536
11.527040842417124 0.03405711756912623
11.577598039094392 0.03362945198731676
11.62815523577166 0.03320091828171977
11.678712432448929 0.032771718933566917
11.729269629126197 0.032342059444069315
11.779826825803465 0.031912147790848513
11.830384022480732 0.03148219389073769
11.880941219158 0.03105240907059447
11.931498415835268 0.0306230055476752
11.982055612512537 0.030194195921017308
12.032612809189805 0.029766192675187694
12.083170005867073 0.029339207697639407
12.13372720254434 0.0289134518108242
12.184284399221609 0.028489134320098725
12.234841595898876 0.02806646257835601
12.285398792576146 0.027645641568207573
12.335955989253414 0.027226873502437746
12.386513185930681 0.02681035744334447
12.43707038260795 0.026396288941480554
12.487627579285217 0.02598485969420855
12.538184775962486 0.025576257224382285
12.588741972639754 0.02517066457937829
12.639299169317022 0.024768260050604222
12.68985636599429 0.024369216913529893
12.740413562671558 0.023973703188198886
12.790970759348825 0.02358188142010504
12.841527956026095 0.02319390848124117
12.892085152703363 0.022809935391065326
12.94264234938063 0.022430107157057524
12.993199546057898 0.022054562634495064
13.043756742735166 0.021683434405010502
13.094313939412435 0.02131684867345795
13.144871136089703 0.02095492518256943
13.195428332766971 0.020597777144848065
13.245985529444239 0.020245511191112602
13.296542726121507 0.019898227335087223
13.347099922798774 0.01955601895340647
13.397657119476044 0.019218972780390968
13.448214316153312 0.018887168916941716
13.49877151283058 0.018560680852890827
13.549328709507847 0.018239575502148924
13.599885906185115 0.017923913249986198
13.650443102862384 0.0176137480117974
13.701000299539652 0.017309127302699744
13.75155749621692 0.017010092317334358
13.802114692894188 0.01671667801925018
13.852671889571456 0.016428913239265822
13.903229086248723 0.016146820782227102
13.953786282925993 0.015870417541594416
14.00434347960326 0.0155997146213143
14.054900676280528 0.015334717464457246
14.105457872957796 0.015075425988117265
14.156015069635064 0.01482183472410063
14.206572266312332 0.014573932964945715
14.257129462989601 0.01433170491484435
14.307686659666869 0.014095129845050848
14.358243856344137 0.013864182253390594
14.408801053021405 0.01363883202749629
14.459358249698672 0.01341904461141826
14.509915446375942 0.013204781175274504
14.56047264305321 0.012995998787618306
14.611029839730477 0.012792650590215868
14.661587036407745 0.012594685974939731
14.712144233085013 0.012402050762490383
14.76270142976228 0.012214687382668763
14.81325862643955 0.012032535055929026
14.863815823116818 0.011855529975941815
14.914373019794086 0.011683605492906174
14.964930216471354 0.011516692297342587
15.015487413148621 0.01135471860410625
15.06604460982589 0.011197610336350012
15.116601806503159 0.011045291309168911
15.167159003180426 0.010897683412649496
15.217716199857694 0.010754706794044498
15.268273396534962 0.010616280038784088
15.31883059321223 0.010482320350030279
15.3693877898895 0.010352743726471245
15.419944986566767 0.010227465138047852
15.470502183244035 0.010106398699293528
15.521059379921303 0.009989457839964263
15.57161657659857 0.009876555472627137
15.62217377327584 0.00976760415687043
15.672730969953108 0.00966251625979306
15.723288166630375 0.009561204112427725
15.773845363307643 0.009463580161748175
15.824402559984911 0.009369557117912427
15.874959756662179 0.009279048096391839
15.925516953339448 0.009191966754640485
15.976074150016716 0.009108227422962556
16.026631346693982 0.00902774522924387
16.077188543371253 0.008950436217219887
16.12774574004852 0.008876217457967002
16.17830293672579 0.008805007154314941
16.228860133403057 0.00873672473789502
16.279417330080324 0.008671290958557858
16.329974526757592 0.008608627965913782
16.38053172343486 0.00854865938277342
16.431088920112128 0.008491310370289263
16.481646116789396 0.008436507684629333
16.532203313466663 0.008384179725041152
16.58276051014393 0.00833425657319652
16.633317706821202 0.008286670023740885
16.68387490349847 0.008241353606006153
16.734432100175738 0.008198242596881202
16.784989296853006 0.008157274024872424
16.835546493530273 0.008118386665425085
16.88610369020754 0.008081521027614218
16.93666088688481 0.008046619332355407
16.987218083562077 0.008013625482323457
17.037775280239345 0.007982485023808428
17.088332476916612 0.00795314510077663
17.13888967359388 0.007925554401444806
17.18944687027115 0.007899663097711215
17.24000406694842 0.007875422777827082
17.290561263625687 0.00785278637272546
17.341118460302955 0.007831708076459483
17.391675656980222 0.007812143261232806
17.44223285365749 0.007794048387536755
17.492790050334758 0.007777380909934712
17.543347247012026 0.007762099179059156
17.593904443689294 0.007748162340409997
17.64446164036656 0.007735530230561446
17.69501883704383 0.007724163271399795
17.7455760337211 0.007714022363029478
17.796133230398368 0.007705068775991178
17.846690427075636 0.0076972640434447145
17.897247623752904 0.007690569853969407
17.94780482043017 0.007684947945634455
17.99836201710744 0.007680360001986747
18.048919213784707 0.00767676755059485
18.099476410461975 0.007674131864775606
18.150033607139243 0.007672413869114162
18.20059080381651 0.007671574049368619
18.251148000493778 0.007671572367328392
18.30170519717105 0.007672368181168345
18.352262393848317 0.007673920171812212
18.402819590525585 0.007676186275786928
18.453376787202853 0.007679123625013048
18.50393398388012 0.007682688493940147
18.554491180557388 0.0076868362543956615
18.605048377234656 0.007691521338472314
18.655605573911924 0.007696697209736559
18.70616277058919 0.0077023163429934425
18.75671996726646 0.007708330212796325
18.807277163943727 0.0077146892908413365
18.857834360621 0.007721343052337473
18.908391557298266 0.007728239991392479
18.958948753975534 0.007735327645405803
19.0095059506528 0.007742552628408505
19.06006314733007 0.007749860673241104
19.110620344007337 0.007757196682410752
19.161177540684605 0.00776450478742139
19.211734737361873 0.0077717284163220535
19.26229193403914 0.007778810369175424
19.31284913071641 0.00778569290110214
19.363406327393676 0.007792317812516397
19.413963524070944 0.007798626546127746
19.464520720748215 0.007804560290247551
19.515077917425483 0.007810060087902842
19.56563511410275 0.007815066951230474
19.61619231078002 0.007819521980593536
19.666749507457286 0.007823366487838762
19.717306704134554 0.007826542123089954
19.76786390081182 0.007828991004454448
19.81842109748909 0.007830655850004259
19.868978294166357 0.00783148011138242
19.919535490843625 0.007831408108376122
19.970092687520893 0.007830385163795318
20.020649884198164 0.00782835773799399
20.071207080875432 0.007825273562374524
20.1217642775527 0.007821081771223138
20.172321474229967 0.007815733031233459
20.222878670907235 0.007809179668090279
20.273435867584503 0.0078013757895018
20.32399306426177 0.00779227740409015
20.37455026093904 0.007781842535572315
20.425107457616306 0.007770031331691376
20.475664654293574 0.007756806167386366
20.526221850970842 0.007742131741721648
20.576779047648113 0.007725975168130486
20.62733624432538 0.007708306057564125
20.67789344100265 0.007689096594176869
20.728450637679916 0.007668321603216053
20.779007834357184 0.007645958610829191
20.829565031034452 0.0076219878955425665
20.88012222771172 0.007596392531208596
20.930679424388988 0.007569158421265024
20.981236621066255 0.007540274324192704
21.031793817743523 0.007509731870104013
21.08235101442079 0.007477525568438791
21.132908211098062 0.007443652806789179
21.18346540777533 0.00740811384091802
21.234022604452598 0.007370911776079026
21.284579801129865 0.0073320525397881815
21.335136997807133 0.007291544846236565
21.3856941944844 0.007249400152573218
21.43625139116167 0.007205632607324127
21.486808587838937 0.007160258991247951
21.537365784516204 0.0071132986509625995
21.587922981193472 0.0070647734257065905
21.63848017787074 0.007014707567627676
21.68903737454801 0.006963127656016487
21.73959457122528 0.006910062505925733
21.790151767902547 0.0068555430716351696
21.840708964579814 0.00679960234543987
21.891266161257082 0.0067422752522531635
21.94182335793435 0.006683598540526704
21.992380554611618 0.006623610669998105
22.042937751288886 0.006562351696781983
22.093494947966153 0.006499863156321633
22.14405214464342 0.006436187944718714
22.19460934132069 0.006371370198952957
22.24516653799796 0.0063054551764994155
22.295723734675228 0.006238489134839584
22.346280931352496 0.006170519211351913
22.396838128029763 0.006101593304052455
22.44739532470703 0.006031759953639858
22.4979525213843 0.005961068227279677
22.548509718061567 0.005889567604542391
22.599066914738835 0.005817307865886462
22.649624111416102 0.005744338984053298
22.70018130809337 0.0056707110187150835
22.750738504770638 0.005596474014689158
22.80129570144791 0.005521677904004205
22.851852898125177 0.0054463724120744055
22.902410094802445 0.0053706069682076234
22.952967291479712 0.005294430620643541
23.00352448815698 0.005217891956286792
23.054081684834248 0.0051410390252697
23.104638881511516 0.0050639192704483756
23.155196078188784 0.004986579461906022
23.20575327486605 0.004909065636507398
23.25631047154332 0.004831423042519488
23.306867668220587 0.004753696089285284
23.357424864897858 0.004675928301910538
23.407982061575126 0.004598162280897513
23.458539258252394 0.00452043966663503
23.50909645492966 0.004442801108631157
23.55965365160693 0.004365286239353389
23.610210848284197 0.0042879336525210076
23.660768044961465 0.00421078088567651
23.711325241638733 0.004133864406846474
23.761882438316 0.004057219605087751
23.812439634993268 0.003980880784702546
23.862996831670536 0.0039048811628950666
23.913554028347804 0.003829252870634016
23.964111225025075 0.003754026956478283
24.014668421702343 0.0036792333931185447
24.06522561837961 0.003604901086384511
24.11578281505688 0.0035310578864665232
24.166340011734146 0.003457730601100954
24.216897208411414 0.0033849450104713576
24.26745440508868 0.0033127258835813074
24.31801160176595 0.003241096995860748
24.368568798443217 0.003170081147774539
24.419125995120485 0.003099700184210594
24.469683191797753 0.003029975014434547
24.520240388475024 0.0029609256324088533
24.57079758515229 0.002892571137285961
24.62135478182956 0.0028249297538979375
24.671911978506827 0.0027580188530784205
24.722469175184095 0.002691854971666758
24.773026371861363 0.0026264538320587612
24.82358356853863 0.002561830361183406
24.8741407652159 0.0024979987087999094
24.924697961893166 0.0024349722650247718
24.975255158570434 0.0023727636770136274
25.0258123552477 0.002311384864737753
25.076369551924973 0.0022508470358097343
25.12692674860224 0.002191160699327466
25.17748394527951 0.0021323356787192253
25.228041141956776 0.002074381123586327
25.278598338634044 0.002017305520552329
25.329155535311312 0.0019611167031398412
25.37971273198858 0.00190582186070733
25.430269928665847 0.0018514275464885154
25.480827125343115 0.0017979396847865575
25.531384322020383 0.0017453635773837203
25.58194151869765 0.001693703909234787
25.632498715374922 0.00164296475351902
25.68305591205219 0.0015931495761311216
25.733613108729458 0.001544261239696022
25.784170305406725 0.0014963020071960646
25.834727502083993 0.0014492735453015
25.88528469876126 0.0014031769274968425
25.93584189543853 0.0013580126370962046
25.986399092115796 0.001313780570240397
26.036956288793064 0.00127048003896732
26.087513485470332 0.0012281097744451998
26.1380706821476 0.001186667930455246
26.18862787882487 0.0011461520872068534
26.23918507550214 0.001106559255564122
26.289742272179407 0.0010678858817575998
26.340299468856674 0.0010301278526498134
26.390856665533942 0.0009932805016171114
26.44141386221121 0.0009573386151041615
26.491971058888478 0.0009222964399006662
26.542528255565745 0.0008881476911829975
26.593085452243013 0.0008548855613562444
26.64364264892028 0.0008225027297249187
26.69419984559755 0.0007909913730131544
26.74475704227482 0.0007603431767478993
26.795314238952088 0.0007305493475112402
26.845871435629356 0.000701600626060775
26.896428632306623 0.0006734873013099394
26.94698582898389 0.0006461992251532921
26.99754302566116 0.0006197258281152356
27.048100222338427 0.0005940561357943462
27.098657419015694 0.0005691787860696055
27.149214615692962 0.000545082047029242
27.19977181237023 0.0005217538355778082
27.250329009047498 0.0004991817366724072
27.30088620572477 0.00047735302313476154
27.351443402402037 0.00045625467598209806
27.402000599079305 0.0004358734052165077
27.452557795756572 0.00041619567100975536
27.50311499243384 0.00039720770521819694
27.553672189111108 0.00037889553316074225
27.604229385788376 0.0003612449955915283
27.654786582465643 0.0003442417707982097
27.70534377914291 0.0003278713967564809
27.75590097582018 0.000312119293271609
27.806458172497447 0.000296970784038393
27.857015369174718 0.0002824111185519842
27.907572565851986 0.0002684254938034805
27.958129762529254 0.000254999075695983
28.00868695920652 0.00024211702011903445
28.05924415588379 0.0002297644936218027
28.109801352561057 0.0002179266936281909
28.160358549238325 0.0002065888681401036
28.210915745915592 0.0001957363348783666
28.26147294259286 0.00018535449981430045
28.312030139270128 0.0001754288750485918
28.362587335947396 0.00016594509599789615
28.413144532624663 0.0001568889378535128
28.463701729301935 0.00014824633128043556
28.514258925979203 0.0001400033773291287
28.56481612265647 0.00013214636153639168
28.615373319333738 0.00012466176719574962
28.665930516011006 0.00011753628778177777
28.716487712688274 0.00011075683851673641
28.76704490936554 0.00010431056707175466
28.81760210604281 9.818486339856803e-05
28.868159302720077 9.23673686914595e-05
28.918716499397345 8.68459834825744e-05
28.969273696074612 8.160887487712196e-05
29.019830892751884 7.664448293817989e-05
29.07038808942915 7.194152623382708e-05
29.12094528610642 6.748900656214448e-05
29.171502482783687 6.327621287226979e-05
29.222059679460955 5.929272440209714e-05
29.272616876138223 5.552841305544101e-05
29.32317407281549 5.197344504348469e-05
29.373731269492758 4.861828181712661e-05
29.424288466170026 4.545368031842142e-05
29.474845662847294 4.247069258067821e-05
29.52540285952456 3.9660664707945454e-05
29.575960056201833 3.701523526556652e-05
29.6265172528791 3.4526333114251645e-05
29.67707444955637 3.218617472067455e-05
29.727631646233636 2.9987260977990655e-05
29.778188842910904 2.792237356986862e-05
29.82874603958817 2.5984570911667937e-05
29.87930323626544 2.4167183702265992e-05
29.929860432942707 2.2463810119764933e-05
29.980417629619975 2.086831069389007e-05
30.030974826297243 1.9374802887349393e-05
30.08153202297451 1.7977655417755477e-05
30.13208921965178 1.6671482350939796e-05
30.18264641632905 1.545113699561836e-05
30.233203613006317 1.4311705628406682e-05
30.283760809683585 1.324850107714994e-05
30.334318006360853 1.2257056189430626e-05
30.38487520303812 1.133311721195827e-05
30.43543239971539 1.0472637105342077e-05
30.485989596392656 9.671768817505138e-06
30.536546793069924 8.926858537729637e-06
30.58710398974719 8.234438952033402e-06
30.63766118642446 7.591222519278072e-06
30.68821838310173 6.994094786104518e-06
30.738775579779 6.4401077574920885e-06
30.789332776456266 5.926473338446549e-06
30.839889973133534 5.450556861049365e-06
30.890447169810802 5.009870709847839e-06
30.94100436648807 4.6020680573415e-06
30.991561563165337 4.224936720126345e-06
31.042118759842605 3.876393145101229e-06
31.092675956519873 3.554476534021686e-06
31.14323315319714 3.2573431136100337e-06
31.19379034987441 2.983260557398931e-06
31.24434754655168 2.73060256450026e-06
31.294904743228948 2.497843599554816e-06
31.345461939906215 2.2835537972310787e-06
31.396019136583483 2.0863940338053736e-06
31.44657633326075 1.9051111675700724e-06
31.49713352993802 1.738533449082531e-06
31.547690726615286 1.585566101584306e-06
31.598247923292554 1.4451870712879016e-06
31.648805119969822 1.3164429466454854e-06
31.69936231664709 1.198445045180566e-06
31.749919513324357 1.0903656659776885e-06
31.80047671000163 9.91434505485852e-07
31.851033906678897 9.009352338969221e-07
31.901591103356164 8.182022290090768e-07
31.952148300033432 7.426174641759497e-07
32.002705496710696 6.73607546672026e-07
32.053262693387964 6.106409025728873e-07
32.10381989006524 5.532251040525603e-07
32.15437708674251 5.00904334837678e-07
32.204934283419774 4.5325698942728144e-07
32.25549148009704 4.098934015862103e-07
32.30604867677431 3.704536975462992e-07
32.35660587345158 3.346057693018819e-07
32.407163070128846 3.0204336336191795e-07
32.45772026680611 2.724842803184771e-07
32.50827746348338 2.456686806086223e-07
32.55883466016065 2.2135749188194558e-07
32.60939185683792 1.9933091343738442e-07
32.659949053515184 1.793870132588173e-07
32.71050625019245 1.613404132576119e-07
32.76106344686972 1.4502105842023323e-07
32.81162064354699 1.3027306565880326e-07
32.862177840224255 1.1695364827063664e-07
32.91273503690152 1.0493211202802792e-07
32.96329223357879 9.408891904069455e-08
33.01384943025606 8.431481565910422e-08
33.06440662693333 7.551002081642499e-08
33.114963823610594 6.758347133901846e-08
33.16552102028786 6.045212088936727e-08
33.21607821696514 5.404028934024649e-08
33.266635413642405 4.827905951409974e-08
33.31719261031967 4.310571835623749e-08
33.36774980699694 3.846323974411038e-08
33.41830700367421 3.4299806266877675e-08
33.468864200351476 3.056836743942078e-08
33.519421397028744 2.722623194235112e-08
33.56997859370601 2.423469160410379e-08
33.62053579038328 2.1558674962574223e-08
33.67109298706055 1.9166428361687587e-08
33.721650183737815 1.7029222652571634e-08
33.77220738041508 1.5121083679466322e-08
33.82276457709235 1.3418544837010881e-08
33.87332177376962 1.1900420088002381e-08
33.923878970446886 1.0547595929060387e-08
33.97443616712415 9.342840885815052e-09
34.02499336380142 8.270631209260102e-09
34.07555056047869 7.316991530786334e-09
34.12610775715596 6.469349315173751e-09
34.176664953833225 5.716402028524172e-09
34.22722215051049 5.047996011832284e-09
34.27777934718776 4.455016120703635e-09
34.328336543865035 3.9292852577325025e-09
34.3788937405423 3.4634729863545895e-09
34.42945093721957 3.0510124737024925e-09
34.48000813389684 2.6860250652431116e-09
34.530565330574106 2.363251845881881e-09
34.581122527251374 2.0779915909192545e-09
34.63167972392864 1.8260445558656902e-09
34.68223692060591 1.60366159680049e-09
34.73279411728318 1.4074981528298725e-09
34.783351313960445 1.2345726593965114e-09
34.83390851063771 1.0822289958482448e-09
34.88446570731498 9.4810260292019e-10
34.93502290399225 8.300899357504164e-10
34.985580100669516 7.263209458610675e-10
35.036137297346784 6.351343113170238e-10
35.08669449402405 5.550551581421207e-10
35.13725169070132 4.847750381436545e-10
35.18780888737859 4.231339486805917e-10
35.238366084055855 3.691041987162653e-10
35.28892328073312 3.2177594282454573e-10
35.33948047741039 2.803442207674871e-10
35.39003767408766 2.440973549253561e-10
35.440594870764926 2.1240657132544861e-10
35.4911520674422 1.8471672236837164e-10
35.54170926411947 1.6053800066918617e-10
35.592266460796736 1.3943854379116285e-10
35.642823657474004 1.2103783912320757e-10
35.69338085415127 1.0500084680460635e-10
35.74393805082854 9.103276649595105e-11
35.79449524750581 7.887438099136175e-11
35.845052444183075 6.829791621982791e-11
35.89560964086034 5.910336314397895e-11
35.94616683753761 5.11152124809656e-11
35.99672403421488 4.4179558087160325e-11
36.047281230892146 3.816152930761556e-11
36.097838427569414 3.294301663133701e-11
36.14839562424668 2.842065865023084e-11
36.19895282092395 2.450406162623853e-11
36.24951001760122 2.111422595831493e-11
36.300067214278485 1.8182156536839028e-11
36.35062441095575 1.5647636403853028e-11
36.40118160763302 1.3458145327200602e-11
36.45173880431029 1.1567906867260533e-11
36.502296000987556 9.93704928680505e-12
36.552853197664824 8.530867246135066e-12
36.6034103943421 7.319172654067683e-12
36.65396759101937 6.275724326144526e-12
36.704524787696634 5.3777272487934084e-12
36.7550819843739 4.605393275100402e-12
36.80563918105117 3.941555996130482e-12
36.85619637772844 3.3713333521490704e-12
36.906753574405705 2.881832280412409e-12
36.95731077108297 2.4618903492985088e-12
37.00786796776024 2.1018499104945256e-12
37.05842516443751 1.7933608190422284e-12
37.108982361114776 1.5292082318743401e-12
37.159539557792044 1.3031624050226736e-12
37.21009675446931 1.10984777333759e-12
37.26065395114658 9.446289191897684e-13
37.31121114782385 8.035113226147444e-13
37.361768344501115 6.830550386523113e-13
37.41232554117838 5.802996717748697e-13
37.46288273785565 4.926992154783908e-13
37.51343993453292 4.1806550018574096e-13
37.563997131210186 3.5451914714889256e-13
37.614554327887454 3.00447062329223e-13
37.66511152456472 2.5446562433748763e-13
37.715668721242 2.1538882626261876e-13
37.766225917919265 1.822007242499466e-13
37.81678311459653 1.5403162746627177e-13
37.8673403112738 1.3013753591441145e-13
37.91789750795107 1.0988239559212777e-13
37.968454704628336 9.27227957617265e-14
38.0190119013056 7.819478152277331e-14
38.06956909798287 6.590249727494938e-14
38.12012629466014 5.550841374219829e-14
38.17068349133741 4.67249236421418e-14
38.221240688014674 3.930711939189646e-14
38.27179788469194 3.304659094319901e-14
38.32235508136921 2.7766103378131027e-14
38.37291227804648 2.3315032661877382e-14
38.423469474723746 1.956545428499567e-14
38.47402667140101 1.6408793737747694e-14
38.52458386807828 1.3752960110114117e-14
38.57514106475555 1.1519894837889883e-14
38.62569826143282 9.643476924060027e-15
38.676255458110084 8.06773403658595e-15
38.72681265478735 6.7453158776749544e-15
38.77736985146462 5.636192274790224e-15
38.82792704814189 4.706543682028555e-15
38.87848424481916 3.927816308701218e-15
38.92904144149643 3.2759180032601935e-15
38.9795986381737 2.7305343965449807e-15
39.030155834850966 2.274547719754542e-15
39.080713031528234 1.8935432215252754e-15
39.1312702282055 1.575390268998846e-15
39.18182742488277 1.309887076766843e-15
39.23238462156004 1.0884596059355788e-15
39.282941818237305 9.039065487624007e-16
39.33349901491457 7.501834931919261e-16
39.38405621159184 6.222203729005324e-16
39.43461340826911 5.157671753082171e-16
39.485170604946376 4.272636225066128e-16
39.53572780162364 3.537291755394262e-16
39.58628499830091 2.9267025596976716e-16
39.63684219497818 2.4200204314291736e-16
39.68739939165545 1.9998260219604339e-16
39.737956588332715 1.6515743633024069e-16
39.78851378500998 1.3631284546304505e-16
39.83907098168725 1.1243671928267414e-16
39.88962817836452 9.268560209053854e-17
39.940185375041786 7.635704494229392e-17
39.99074257171906 6.286641202928544e-17
40.04129976839633 5.1727436886295814e-17
40.091856965073596 4.253593321603818e-17
40.142414161750864 3.495615775515125e-17
40.19297135842813 2.870940112668374e-17
40.2435285551054 2.356444913181499e-17
40.29408575178267 1.9329613225097408e-17
40.344642948459935 1.58460765272079e-17
40.3952001451372 1.2982341966502718e-17
40.44575734181447 1.0629603122369499e-17
40.49631453849174 8.697887020991727e-18
40.546871735169006 7.112842317946487e-18
40.597428931846274 5.8130666813762765e-18
40.64798612852354 4.747884350289722e-18
40.69854332520081 3.87549928269148e-18
40.74910052187808 3.161461450209381e-18
40.799657718555345 2.5773940380490245e-18
40.85021491523261 2.0999378751607447e-18
40.90077211190988 1.7098766066397498e-18
40.95132930858715 1.3914121462062586e-18
41.001886505264416 1.131564995142821e-18
41.052443701941684 9.196782407538359e-19
41.10300089861896 7.470075834989152e-19
41.153558095296226 6.063826981539258e-19
41.204115291973494 4.919277039907762e-19
41.25467248865076 3.988305806488277e-19
41.30522968532803 3.2315308625226514e-19
41.3557868820053 2.616741680520136e-19
41.406344078682565 2.1176105019471343e-19
41.45690127535983 1.7126317741052525e-19
41.5074584720371 1.384250204134583e-19
41.55801566871437 1.1181443624810541e-19
41.608572865391636 9.026384784107296e-20
41.659130062068904 7.282198100164399e-20
41.70968725874617 5.871429027609476e-20
41.76024445542344 4.7310530945145624e-20
41.81080165210071 3.8098204384933685e-20
41.861358848777975 3.066082743783641e-20
41.91191604545524 2.4660161241880913e-20
41.96247324213251 1.9821687715494748e-20
42.01303043880978 1.5922748058765658e-20
42.063587635487046 1.2782861766426395e-20
42.114144832164314 1.0255830537822965e-20
42.16470202884158 8.223302261697944e-21
42.21525922551886 6.589528561544247e-21
42.265816422196124 5.277097378624521e-21
42.31637361887339 4.2234615421536386e-21
42.36693081555066 3.378116719101421e-21
42.41748801222793 2.70030878275291e-21
42.468045208905195 2.1571725098574828e-21
42.51860240558246 1.7222214543858934e-21
42.56915960225973 1.3741235484235512e-21
42.619716798937 1.0957090228158882e-21
42.67027399561427 8.731670963807313e-22
42.720831192291534 6.953959439853318e-22
42.7713883889688 5.534770427707416e-22
42.82194558564607 4.402503775142348e-22
42.87250278232334 3.499713787097973e-22
42.923059979000605 2.7803404972129963e-22
42.97361717567787 2.207476595970282e-22
43.02417437235514 1.7515675669835726e-22
43.07473156903241 1.3889619432380756e-22
43.125288765709676 1.1007443424729467e-22
43.175845962386944 8.717967407368957e-23
43.22640315906421 6.900438399877337e-23
43.27696035574148 5.458468247493337e-23
43.32751755241875 4.315166481960684e-23
43.37807474909602 3.409235367772981e-23
43.42863194577329 2.6918389712782864e-23
43.47918914245056 2.1240944728165538e-23
43.529746339127826 1.6750633725629042e-23
43.58030353580509 1.3201440311466358e-23
43.63086073248236 1.039786204100834e-23
43.68141792915963 8.184637429204391e-24
43.7319751258369 6.438541503855996e-24
43.782532322514164 5.061837666124919e-24
43.83308951919143 3.977054897685273e-24
43.8836467158687 3.1228247835244654e-24
43.93420391254597 2.4505654570391425e-24
43.984761109223236 1.9218418917479043e-24
44.0353183059005 1.5062659617276195e-24
44.08587550257777 1.179826987889527e-24
44.13643269925504 9.235653859813527e-25
44.18698989593231 7.225195896081756e-25
44.237547092609574 5.648904886869441e-25
44.28810428928684 4.413788867629064e-25
44.33866148596411 3.4466049235705158e-25
44.38921868264138 2.6897016506941753e-25
44.439775879318645 2.097728946292266e-25
44.49033307599592 1.6350358835770048e-25
44.54089027267319 1.273614108936832e-25
44.591447469350456 9.914734522721226e-26
44.642004666027724 7.713597507672295e-26
44.69256186270499 5.997434487612413e-26
44.74311905938226 4.660223080511839e-26
44.79367625605953 3.6189331013257097e-26
44.844233452736795 2.808581675090149e-26
44.89479064941406 2.178342753319551e-26
44.94534784609133 1.688488187784084e-26
44.9959050427686 1.3079841831595215e-26
45.046462239445866 1.0126039371997842e-26
45.097019436123134 7.834465722052675e-27
45.1475766328004 6.057756486934347e-27
45.19813382947767 4.681088924695794e-27
45.24869102615494 3.61505263124451e-27
45.299248222832205 2.7900694309696047e-27
45.34980541950947 2.1520286564181407e-27
45.40036261618674 1.6588753055393826e-27
45.45091981286401 1.2779447757736592e-27
45.501477009541276 9.83882156202202e-28
45.55203420621854 7.570189201677883e-28
45.60259140289582 5.821072870358179e-28
45.653148599573086 4.473340842908747e-28
45.703705796250354 3.4355288226648967e-28
45.75426299292762 2.6368647506432403e-28
45.80482018960489 2.02262217673357e-28
45.85537738628216 1.550509124896302e-28
45.905934582959425 1.1878635055771761e-28
45.95649177963669 9.094763385673707e-29
46.00704897631396 6.959033401490274e-29
46.05760617299123 5.321561537319895e-29
46.108163369668496 4.066885144697136e-29
46.158720566345764 3.106113901753198e-29
46.20927776302303 2.3708577551103733e-29
46.2598349597003 1.808532302543466e-29
46.31039215637757 1.378731483657913e-29
46.360949353054835 1.050426734323906e-29
46.4115065497321 7.998056920422165e-30
46.46206374640937 6.0860548959159924e-30
46.51262094308664 4.628282832347563e-30
46.563178139763906 3.517519926468357e-30
46.613735336441174 2.671688938937104e-30
46.66429253311844 2.0279996177710723e-30
46.714849729795716 1.5384468446165082e-30
46.765406926472984 1.1663523591059209e-30
46.81596412315025 8.83709856456434e-31
46.86652131982752 6.691481409628786e-31
46.91707851650479 5.063694573508436e-31
46.967635713182055 3.829529145114842e-31
47.01819290985932 2.8943823792497546e-31
47.06875010653659 2.186246271281419e-31
47.11930730321386 1.6503456305678042e-31
47.169864499891126 1.245040225856914e-31
47.220421696568394 9.38695008141772e-32
47.27097889324566 7.072912460954912e-32
47.32153608992293 5.326043474760543e-32
47.3720932866002 4.0081482886767816e-32
47.422650483277465 3.01450149494195e-32
47.47320767995473 2.265791148232417e-32
47.523764876632 1.7019895815920572e-32
47.57432207330927 1.2776931546416155e-32
47.624879269986536 9.585811574171707e-33
47.675436466663804 7.18726829378862e-33
47.72599366334107 5.385567519567623e-33
47.77655086001834 4.033032690016718e-33
47.82710805669561 3.018315669708471e-33
47.87766525337288 2.2575128107977935e-33
47.92822245005015 1.68744038035291e-33
47.97877964672742 1.2605477468100652e-33
48.029336843404685 9.410719139755008e-34
48.07989404008195 7.021323332319236e-34
48.13045123675922 5.2353748468043055e-34
48.18100843343649 3.9012990338384205e-34
48.23156563011376 2.905382704894336e-34
48.282122826791024 2.1623704724849375e-34
48.33268002346829 1.608383119634187e-34
48.38323722014556 1.1955880321308033e-34
48.43379441682283 8.881907794174596e-35
48.484351613500095 6.594222700573378e-35
48.53490881017736 4.892756565127983e-35
48.58546600685463 3.6280749902416334e-35
48.6360232035319 2.688633157768851e-35
48.686580400209166 1.9912211379961443e-35
48.737137596886434 1.4738052048570036e-35
48.7876947935637 1.090167739950755e-35
48.83825199024097 8.058963986861766e-36
48.88880918691824 5.953848123980621e-36
48.939366383595505 4.3959114690826624e-36
48.98992358027278 3.243640923136159e-36
49.04048077695005 2.391934334651264e-36
49.091037973627316 1.762781089653155e-36
49.14159517030458 1.2983152585709793e-36
49.19215236698185 9.556405898037815e-37
49.24270956365912 7.029778842093407e-37
49.29326676033639 5.167986672509305e-37
49.343823957013655 3.796940187763883e-37
49.39438115369092 2.7879101615479307e-37
49.44493835036819 2.045768286284986e-37
49.49549554704546 1.500260783100791e-37
49.546052743722726 1.099536675630836e-37
49.59660994039999 8.053512390885899e-38
49.64716713707726 5.895132765346834e-38
49.69772433375453 4.3125535167779993e-38
49.7482815304318 3.1528844356911356e-38
49.798838727109064 2.3036381156313276e-38
49.84939592378633 1.6821050191500752e-38
49.8999531204636 1.227508775575075e-38
49.95051031714087 8.952178898408392e-39
50.001067513818136 6.52477510671666e-39
50.0516247104954 4.752640776078868e-39
50.10218190717268 3.459689155522269e-39
50.152739103849946 2.516933948576294e-39
50.203296300527214 1.8299499205865358e-39
50.25385349720448 1.3296558196683491e-39
50.30441069388175 9.655436689604903e-40
50.35496789055902 7.007082811669643e-40
50.405525087236285 5.0820066326701265e-40
50.45608228391355 3.683543922053071e-40
50.50663948059082 2.668266020293888e-40

==> data/error_dist/google_gemma-4-31B-it.dat <==
0.0 0.06853463356019825
0.05055719667726809 0.06974578621313751
0.10111439335453618 0.0709388657979031
0.15167159003180425 0.0721126510371971
0.20222878670907235 0.07326596433326757
0.25278598338634045 0.07439767521686552
0.3033431800636085 0.07550670361631548
0.3539003767408766 0.0765920229303052
0.4044575734181447 0.07765266288893712
0.4550147700954128 0.07868771218860038
0.5055719667726809 0.07969632088735433
0.556129163449949 0.08067770254872518
0.606686360127217 0.08163113612310416
0.6572435568044851 0.08255596755729419
0.7078007534817532 0.08345161112419618
0.7583579501590213 0.08431755046608486
0.8089151468362894 0.08515333934647584
0.8594723435135575 0.08595860210712673
0.9100295401908256 0.0867330338283223
0.9605867368680937 0.0874764001921908
1.0111439335453618 0.08818853705040736
1.0617011302226298 0.08886934969925418
1.112258326899898 0.08951881186658736
1.162815523577166 0.09013696441682889
1.213372720254434 0.09072391378163785
1.2639299169317022 0.09127983012537484
1.3144871136089702 0.09180494525593458
1.3650443102862384 0.09229955029284832
1.4156015069635064 0.09276399310587054
1.4661587036407746 0.09319867553847229
1.5167159003180426 0.09360405043175797
1.5672730969953108 0.09398061846538601
1.6178302936725788 0.09432892483295074
1.6683874903498468 0.09464955577013562
1.718944687027115 0.09494313495462034
1.769501883704383 0.09521031979732726
1.8200590803816512 0.0954517976450511
1.8706162770589192 0.09566828191486168
1.9211734737361874 0.0958605081808877
1.9717306704134554 0.09602923023420455
2.0222878670907236 0.09617521613648963
2.0728450637679914 0.09629924428799717
2.1234022604452596 0.09640209953012295
2.173959457122528 0.09648456930243292
2.224516653799796 0.09654743987355174
2.275073850477064 0.09659149266468614
2.325631047154332 0.09661750068384359
2.3761882438316 0.09662622508801066
2.426745440508868 0.09661841188962313
2.477302637186136 0.09659478882269759
2.5278598338634044 0.09655606238290632
2.5784170305406726 0.09650291505473887
2.6289742272179404 0.09643600273769325
2.6795314238952086 0.09635595238217984
2.730088620572477 0.09626335984451156
2.780645817249745 0.09615878796901117
2.831203013927013 0.09604276490390509
2.881760210604281 0.09591578265626038
2.932317407281549 0.09577829588984901
2.982874603958817 0.09563072096838816
3.033431800636085 0.09547343524523526
3.0839889973133534 0.09530677659921531
3.1345461939906216 0.095131043214915
3.1851033906678894 0.09494649360443796
3.2356605873451576 0.09475334686633863
3.286217784022426 0.09455178317620606
3.3367749806996936 0.09434194450218644
3.387332177376962 0.09412393553759275
3.43788937405423 0.09389782484170163
3.488446570731498 0.09366364617883796
3.539003767408766 0.09342140004491982
3.589560964086034 0.09317105536982027
3.6401181607633024 0.09291255138312175
3.69067535744057 0.09264579963018268
3.7412325541178384 0.09237068612484756
3.7917897507951066 0.09208707362463724
3.842346947472375 0.0917948040138503
3.8929041441496426 0.0914937007796975
3.943461340826911 0.0911835715663602
3.994018537504179 0.09086421079173664
4.044575734181447 0.09053540231158895
4.095132930858715 0.0901969221158462
4.145690127535983 0.08984854104194558
4.196247324213251 0.08949002749029045
4.246804520890519 0.0891211501271996
4.297361717567788 0.08874168056106854
4.347918914245056 0.08835139597789254
4.398476110922323 0.08795008172280425
4.449033307599592 0.0875375338148117
4.49959050427686 0.08711356138255594
4.550147700954128 0.08667798900954549
4.600704897631396 0.08623065897804974
4.651262094308664 0.085771433401562
4.701819290985932 0.08530019623653698
4.7523764876632 0.08481685516491012
4.802933684340468 0.08432134333973394
4.853490881017736 0.083813620987132
4.904048077695005 0.08329367685861574
4.954605274372272 0.08276152952869396
5.005162471049541 0.08221722853356897
5.055719667726809 0.08166085534758613
5.106276864404077 0.08109252419496198
5.156834061081345 0.08051238269516905
5.207391257758613 0.07992061234118439
5.257948454435881 0.07931742881062259
5.308505651113149 0.0787030821105613
5.359062847790417 0.07807785655762942
5.409620044467685 0.07744207059565272
5.460177241144954 0.07679607645385227
5.510734437822221 0.07614025964924927
5.56129163449949 0.07547503833755294
5.611848831176758 0.0748008625173878
5.662406027854026 0.07411821309326475
5.712963224531294 0.07342760080318973
5.763520421208562 0.07272956501727572
5.81407761788583 0.07202467241411652
5.864634814563098 0.0713135155420757
5.915192011240366 0.07059671127294603
5.965749207917634 0.06987489915574029
6.016306404594903 0.06914873967859994
6.06686360127217 0.06841891244701709
6.117420797949438 0.0676861142867229
6.167977994626707 0.06695105727971319
6.218535191303975 0.06621446674196993
6.269092387981243 0.06547707915147681
6.319649584658511 0.06473964003514052
6.370206781335779 0.06400290182321125
6.420763978013047 0.06326762167973374
6.471321174690315 0.06253455931748002
6.521878371367583 0.061804474805705306
6.572435568044852 0.06107812637892525
6.622992764722119 0.060356268254749205
6.673549961399387 0.05963964846862324
6.724107158076656 0.05892900673311803
6.774664354753924 0.05822507232918146
6.825221551431192 0.05752856203651727
6.87577874810846 0.056840178109994935
6.926335944785728 0.05616060630871742
6.976893141462996 0.0554905139840743
7.027450338140264 0.054830548232807995
7.078007534817532 0.05418133412079873
7.128564731494801 0.05354347298294778
7.179121928172068 0.05291754080419624
7.229679124849336 0.05230408668637315
7.280236321526605 0.05170363140520701
7.330793518203873 0.05111666606147574
7.38135071488114 0.05054365082989714
7.431907911558409 0.0499850138089907
7.482465108235677 0.04944114997475948
7.533022304912945 0.04891242024065812
7.583579501590213 0.04839915062592811
7.634136698267481 0.047901631533986716
7.68469389494475 0.04742011714217346
7.735251091622017 0.0469548249037592
7.785808288299285 0.046505935162734324
7.836365484976554 0.04607359088150521
7.886922681653822 0.0456578974812346
7.937479878331089 0.04525892279418284
7.988037075008358 0.044876697127022504
8.038594271685627 0.044511213433728075
8.089151468362894 0.044162427596272515
8.139708665040162 0.04383025881100415
8.19026586171743 0.04351459007823086
8.240823058394698 0.043215268792195255
8.291380255071966 0.0429321074283035
8.341937451749235 0.04266488432415804
8.392494648426503 0.042413344550644966
8.44305184510377 0.04217720086905317
8.493609041781038 0.04195613476993772
8.544166238458306 0.04174979758919929
8.594723435135576 0.04155781169663488
8.645280631812843 0.04137977175201028
8.695837828490111 0.04121524602354066
8.746395025167379 0.041063777763504096
8.796952221844647 0.0409248866355983
8.847509418521915 0.04079807018854568
8.898066615199184 0.04068280537038309
8.948623811876452 0.04057855007782519
8.99918100855372 0.04048474473507413
9.049738205230987 0.0404008138964571
9.100295401908255 0.04032616786730665
9.150852598585525 0.040260204337565775
9.201409795262792 0.04020231002268272
9.25196699194006 0.040151862306478776
9.302524188617328 0.040108230880804015
9.353081385294596 0.04007077937696188
9.403638581971864 0.040038866984055344
9.454195778649133 0.04001185004962127
9.5047529753264 0.03998908365812193
9.555310172003669 0.03996992318310915
9.605867368680936 0.039953725809117324
9.656424565358204 0.039939852019602574
9.706981762035472 0.03992766704751472
9.757538958712741 0.03991654228536006
9.80809615539001 0.03990585665189774
9.858653352067277 0.03989499791288902
9.909210548744545 0.03988336395360457
9.959767745421813 0.039870364001071
10.010324942099082 0.03985541979431253
10.06088213877635 0.03983796670111221
10.111439335453618 0.03981745478007547
10.161996532130885 0.03979334978702367
10.212553728808153 0.03976513412498416
10.263110925485421 0.03973230773726425
10.31366812216269 0.039694388943300594
10.364225318839958 0.039650915217165364
10.414782515517226 0.039601443908791445
10.465339712194494 0.03954555290812105
10.515896908871762 0.03948284125253262
10.566454105549031 0.03941292967801477
10.617011302226299 0.03933546111465507
10.667568498903567 0.03925010112710727
10.718125695580834 0.039156538300753684
10.768682892258102 0.039054484574345565
10.81924008893537 0.038943675519934114
10.86979728561264 0.03882387057092838
10.920354482289907 0.038694853199136
10.970911678967175 0.03855643104163366
11.021468875644443 0.038408435978315426
11.07202607232171 0.03825072416094879
11.12258326899898 0.03808317599455054
11.173140465676248 0.037905696071866
11.223697662353516 0.03771821306172197
11.274254859030783 0.03752067955198385
11.324812055708051 0.03731307184784191
11.375369252385319 0.03709538972611371
11.425926449062588 0.036867656146257304
11.476483645739856 0.03662991691876066
11.527040842417124 0.03638224033159359
11.577598039094392 0.03612471673540103
11.62815523577166 0.03585745808815135
11.678712432448929 0.03558059745996675
11.729269629126197 0.03529428849892241
11.779826825803465 0.03499870485863344
11.830384022480732 0.03469403958853386
11.880941219158 0.034380504487799834
11.931498415835268 0.03405832942398326
11.982055612512537 0.03372776161749366
12.032612809189805 0.033389064893180956
12.083170005867073 0.03304251890038451
12.13372720254434 0.03268841830292879
12.184284399221609 0.0323270719406682
12.234841595898876 0.03195880196432497
12.285398792576146 0.03158394294547737
12.335955989253414 0.03120284096369528
12.386513185930681 0.03081585267295896
12.43707038260795 0.030423344349603535
12.487627579285217 0.030025690924178568
12.538184775962486 0.02962327499970448
12.588741972639754 0.029216485858939604
12.639299169317022 0.028805718463349648
12.68985636599429 0.028391372446568308
12.740413562671558 0.027973851105215157
12.790970759348825 0.027553560389984872
12.841527956026095 0.02713090789997995
12.892085152703363 0.026706301883278875
12.94264234938063 0.026280150246746768
12.993199546057898 0.02585285957809278
13.043756742735166 0.025424834183146554
13.094313939412435 0.024996475141293627
13.144871136089703 0.024568179381948278
13.195428332766971 0.02414033878485925
13.245985529444239 0.02371333930695817
13.296542726121507 0.023287560138344973
13.347099922798774 0.02286337288988002
13.397657119476044 0.022441140814712032
13.448214316153312 0.022021218065916358
13.49877151283058 0.021603948992253458
13.549328709507847 0.021189667473879223
13.599885906185115 0.020778696299653933
13.650443102862384 0.020371346587503204
13.701000299539652 0.01996791724908775
13.75155749621692 0.019568694499830386
13.802114692894188 0.019173951415146287
13.852671889571456 0.01878394753352164
13.903229086248723 0.01839892850686818
13.953786282925993 0.01801912579839076
14.00434347960326 0.017644756427999144
14.054900676280528 0.017276022765101692
14.105457872957796 0.01691311236843799
14.156015069635064 0.01655619787242114
14.206572266312332 0.016205436919292566
14.257129462989601 0.015860972136238802
14.307686659666869 0.01552293115645689
14.358243856344137 0.015191426683029658
14.408801053021405 0.014866556594336045
14.459358249698672 0.01454840408961157
14.509915446375942 0.014237037873167343
14.56047264305321 0.013932512375687302
14.611029839730477 0.013634868010942216
14.661587036407745 0.013344131466190819
14.712144233085013 0.013060316024482425
14.76270142976228 0.0127834219170269
14.81325862643955 0.012513436703763653
14.863815823116818 0.012250335680231093
14.914373019794086 0.011994082308822158
14.964930216471354 0.011744628672497147
15.015487413148621 0.011501915949024095
15.06604460982589 0.011265874903816323
15.116601806503159 0.011036426399446114
15.167159003180426 0.010813481919923217
15.217716199857694 0.010596944107845247
15.268273396534962 0.010386707312543398
15.31883059321223 0.010182658147369706
15.3693877898895 0.009984676054294794
15.419944986566767 0.009792633874010158
15.470502183244035 0.009606398419753946
15.521059379921303 0.009425831053107092
15.57161657659857 0.009250788260032417
15.62217377327584 0.009081122225457896
15.672730969953108 0.008916681404731818
15.723288166630375 0.008757311090307867
15.773845363307643 0.008602853972045153
15.824402559984911 0.008453150689540185
15.874959756662179 0.008308040374936142
15.925516953339448 0.008167361184690494
15.976074150016716 0.008030950818814359
16.026631346693982 0.007898647026134353
16.077188543371253 0.00777028809416858
16.12774574004852 0.007645713322250486
16.17830293672579 0.007524763476582314
16.228860133403057 0.007407281225951132
16.279417330080324 0.007293111556897166
16.329974526757592 0.007182102167185703
16.38053172343486 0.00707410383650189
16.431088920112128 0.006968970773360174
16.481646116789396 0.006866560937301502
16.532203313466663 0.0067667363355354525
16.58276051014393 0.006669363293279441
16.633317706821202 0.0065743126971438744
16.68387490349847 0.006481460211019269
16.734432100175738 0.006390686464031791
16.784989296853006 0.0063018772102511125
16.835546493530273 0.006214923459957064
16.88610369020754 0.006129721582398344
16.93666088688481 0.006046173380108014
16.987218083562077 0.005964186134975221
17.037775280239345 0.005883672626408901
17.088332476916612 0.005804551122068334
17.13888967359388 0.005726745341774318
17.18944687027115 0.005650184395352861
17.24000406694842 0.005574802695300614
17.290561263625687 0.005500539845295023
17.341118460302955 0.005427340505702551
17.391675656980222 0.005355154237363001
17.44223285365749 0.005283935325046969
17.492790050334758 0.005213642582094651
17.543347247012026 0.005144239137847024
17.593904443689294 0.0050756922095733705
17.64446164036656 0.005007972860682194
17.69501883704383 0.004941055747073256
17.7455760337211 0.00487491885354744
17.796133230398368 0.00480954322223746
17.846690427075636 0.004744912675053481
17.897247623752904 0.004681013532157545
17.94780482043017 0.004617834328483079
17.99836201710744 0.004555365530305561
18.048919213784707 0.004493599253844633
18.099476410461975 0.004432528987837916
18.150033607139243 0.004372149321972091
18.20059080381651 0.004312455682987985
18.251148000493778 0.00425344408019465
18.30170519717105 0.004195110862031745
18.352262393848317 0.0041374524852127205
18.402819590525585 0.004080465297862438
18.453376787202853 0.004024145337934249
18.50393398388012 0.003968488148053445
18.554491180557388 0.003913488607787917
18.605048377234656 0.003859140784194514
18.655605573911924 0.0038054378013312267
18.70616277058919 0.0037523717292631117
18.75671996726646 0.0036999334929259395
18.807277163943727 0.0036481128010450075
18.857834360621 0.003596898095141696
18.908391557298266 0.0035462765184964607
18.958948753975534 0.0034962339047765814
19.0095059506528 0.0034467547858811763
19.06006314733007 0.0033978224184059236
19.110620344007337 0.0033494188279871505
19.161177540684605 0.0033015248706505227
19.211734737361873 0.003254120310164478
19.26229193403914 0.0032071839102840016
19.31284913071641 0.003160693540666978
19.363406327393676 0.0031146262951542176
19.413963524070944 0.0030689586210256798
19.464520720748215 0.0030236664577802156
19.515077917425483 0.0029787253839344673
19.56563511410275 0.0029341107702986775
19.61619231078002 0.0028897979381635333
19.666749507457286 0.002845762320822004
19.717306704134554 0.002801979626854205
19.76786390081182 0.0027584260036206407
19.81842109748909 0.0027150781994395817
19.868978294166357 0.0026719137229674825
19.919535490843625 0.0026289109983561702
19.970092687520893 0.0025860495148267654
20.020649884198164 0.002543309969376764
20.071207080875432 0.002500674401422689
20.1217642775527 0.002458126318275069
20.172321474229967 0.0024156508104445154
20.222878670907235 0.0023732346558857143
20.273435867584503 0.002330866412399656
20.32399306426177 0.002288536497531938
20.37455026093904 0.0022462372554253335
20.425107457616306 0.002203963010207096
20.475664654293574 0.002161710105614157
20.526221850970842 0.0021194769306817785
20.576779047648113 0.002077263931441871
20.62733624432538 0.00203507360869524
20.67789344100265 0.001992910502036545
20.728450637679916 0.001950781160420582
20.779007834357184 0.0019086940996630366
20.829565031034452 0.0018666597473671015
20.88012222771172 0.0018246903758587967
20.930679424388988 0.001782800023797706
20.981236621066255 0.001741004407205654
21.031793817743523 0.0016993208207233144
21.08235101442079 0.0016577680299632194
21.132908211098062 0.0016163661558772433
21.18346540777533 0.0015751365520968786
21.234022604452598 0.0015341016762356685
21.284579801129865 0.0014932849561650322
21.335136997807133 0.0014527106522872297
21.3856941944844 0.0014124037168331339
21.43625139116167 0.0013723896512073763
21.486808587838937 0.0013326943623903043
21.537365784516204 0.0012933440193849878
21.587922981193472 0.0012543649106689034
21.63848017787074 0.0012157833035744683
21.68903737454801 0.0011776253064806432
21.73959457122528 0.0011399167346503119
21.790151767902547 0.0011026829804952755
21.840708964579814 0.0010659488889936469
21.891266161257082 0.0010297386389233004
21.94182335793435 0.0009940756305110285
21.992380554611618 0.0009589823800304566
22.042937751288886 0.0009244804218135076
22.093494947966153 0.0008905902180707787
22.14405214464342 0.0008573310768464006
22.19460934132069 0.0008247210783632028
22.24516653799796 0.0007927770099451593
22.295723734675228 0.0007615143096364391
22.346280931352496 0.0007309470185706468
22.396838128029763 0.0007010877420804045
22.44739532470703 0.0006719476194767301
22.4979525213843 0.0006435363023701256
22.548509718061567 0.0006158619413512778
22.599066914738835 0.0005889311807989857
22.649624111416102 0.0005627491615367275
22.70018130809337 0.0005373195310173025
22.750738504770638 0.0005126444606773636
22.80129570144791 0.0004887246700705588
22.851852898125177 0.0004655594573594239
22.902410094802445 0.00044314673572212103
22.952967291479712 0.000421483075210691
23.00352448815698 0.0004005637495823662
23.054081684834248 0.0003803827876148748
23.104638881511516 0.0003609330284101418
23.155196078188784 0.0003422061801883922
23.20575327486605 0.00032419288207605434
23.25631047154332 0.000306882768395902
23.306867668220587 0.00029026453497630505
23.357424864897858 0.00027432600700799496
23.407982061575126 0.0002590542079911838
23.458539258252394 0.00024443542933281603
23.50909645492966 0.0002304553001730774
23.55965365160693 0.00021709885704150237
23.610210848284197 0.00020435061296604634
23.660768044961465 0.0001921946256828989
23.711325241638733 0.00018061456462035264
23.761882438316 0.00016959377635648022
23.812439634993268 0.00015911534827736993
23.862996831670536 0.0001491621701900435
23.913554028347804 0.00013971699367163148
23.964111225025075 0.000130762488963721
24.014668421702343 0.0001222812992477991
24.06522561837961 0.00011425609216417366
24.11578281505688 0.00010666960846253194
24.166340011734146 9.950470769719161e-05
24.216897208411414 9.274441090399383e-05
24.26745440508868 8.637194021856269e-05
24.31801160176595 8.037075541718711e-05
24.368568798443217 7.472458738180835e-05
24.419125995120485 6.941746850942821e-05
24.469683191797753 6.443376010366082e-05
24.520240388475024 5.975817680207277e-05
24.57079758515229 5.5375808107399605e-05
24.62135478182956 5.12721371036649e-05
24.671911978506827 4.743305644968138e-05
24.722469175184095 4.384488175239424e-05
24.773026371861363 4.04943624310699e-05
24.82358356853863 3.736869019048167e-05
24.8741407652159 3.4455505227040245e-05
24.924697961893166 3.1742900296329934e-05
24.975255158570434 2.9219422773791052e-05
25.0258123552477 2.687407484242214e-05
25.076369551924973 2.46963119424182e-05
25.12692674860224 2.2676039617708553e-05
25.17748394527951 2.080360889346836e-05
25.228041141956776 1.9069810316962103e-05
25.278598338634044 1.7465866791581697e-05
25.329155535311312 1.598342533077645e-05
25.37971273198858 1.4614547854806362e-05
25.430269928665847 1.3351701148955845e-05
25.480827125343115 1.2187746097113906e-05
25.531384322020383 1.1115926299517368e-05
25.58194151869765 1.0129856178047973e-05
25.632498715374922 9.223508666831258e-06
25.68305591205219 8.391202580073067e-06
25.733613108729458 7.627589743142668e-06
25.784170305406725 6.927641966930545e-06
25.834727502083993 6.28663793951653e-06
25.88528469876126 5.70015010323235e-06
25.93584189543853 5.164031579329871e-06
25.986399092115796 4.674403196709429e-06
26.036956288793064 4.227640675554513e-06
26.087513485470332 3.820362011288637e-06
26.1380706821476 3.449415099039367e-06
26.18862787882487 3.11186563378596e-06
26.23918507550214 2.804985316595639e-06
26.289742272179407 2.526240392831785e-06
26.340299468856674 2.2732805439566747e-06
26.390856665533942 2.043928150555892e-06
26.44141386221121 1.8361679404868238e-06
26.491971058888478 1.6481370325994658e-06
26.542528255565745 1.478115383293553e-06
26.593085452243013 1.3245166402580662e-06
26.64364264892028 1.1858794050824717e-06
26.69419984559755 1.0608589040263725e-06
26.74475704227482 9.482190640780315e-07
26.795314238952088 8.468249895125136e-07
26.845871435629356 7.556358324666688e-07
26.896428632306623 6.736980495704617e-07
26.94698582898389 6.001390353992394e-07
26.99754302566116 5.341611224286855e-07
27.048100222338427 4.75035936270052e-07
27.098657419015694 4.2209909422571935e-07
27.149214615692962 3.747452346216958e-07
27.19977181237023 3.3242336393167185e-07
27.250329009047498 2.94632508394834e-07
27.30088620572477 2.6091765663467766e-07
27.351443402402037 2.3086597969705306e-07
27.402000599079305 2.0410331493160597e-07
27.452557795756572 1.8029090023104112e-07
27.50311499243384 1.5912234530687243e-07
27.553672189111108 1.4032082690941545e-07
27.604229385788376 1.236364951843553e-07
27.654786582465643 1.0884407869011742e-07
27.70534377914291 9.574067597160407e-08
27.75590097582018 8.4143721989454e-08
27.806458172497447 7.388911813318006e-08
27.857015369174718 6.4829514995345e-08
27.907572565851986 5.683273754682766e-08
27.958129762529254 4.978034282525651e-08
28.00868695920652 4.356630072548075e-08
28.05924415588379 3.809578895850254e-08
28.109801352561057 3.328409372021007e-08
28.160358549238325 2.9055608080494934e-08
28.210915745915592 2.5342920564299906e-08
28.26147294259286 2.208598684662012e-08
28.312030139270128 1.92313779216187e-08
28.362587335947396 1.6731598530281772e-08
28.413144532624663 1.4544470040195798e-08
28.463701729301935 1.2632572364156084e-08
28.514258925979203 1.0962739880657088e-08
28.56481612265647 9.505606678439294e-09
28.615373319333738 8.235196788846175e-09
28.665930516011006 7.12855539368467e-09
28.716487712688274 6.165417302620427e-09
28.76704490936554 5.327909283040515e-09
28.81760210604281 4.6002830970727285e-09
28.868159302720077 3.968676355438181e-09
28.918716499397345 3.420898536495053e-09
28.969273696074612 2.946239741731148e-09
29.019830892751884 2.5352999666603768e-09
29.07038808942915 2.1798368591887727e-09
29.12094528610642 1.872630116687382e-09
29.171502482783687 1.6073608389100214e-09
29.222059679460955 1.3785043071977595e-09
29.272616876138223 1.181234801804391e-09
29.32317407281549 1.0113411993349494e-09
29.373731269492758 8.65152211884397e-10
29.424288466170026 7.394702391547493e-10
29.474845662847294 6.315129052577245e-10
29.52540285952456 5.388614436996242e-10
29.575960056201833 4.594151777957463e-10
29.6265172528791 3.913514200495792e-10
29.67707444955637 3.3309018340815614e-10
29.727631646233636 2.832631602939656e-10
29.778188842910904 2.4068648241232394e-10
29.82874603958817 2.0433682601141138e-10
29.87930323626544 1.733304739725308e-10
29.929860432942707 1.4690498824586087e-10
29.980417629619975 1.2440318411084526e-10
30.030974826297243 1.0525913189316631e-10
30.08153202297451 8.898594244969532e-11
30.13208921965178 7.516512025222431e-11
30.18264641632905 6.343729255054694e-11
30.233203613006317 5.349414514351168e-11
30.283760809683585 4.5071414980170886e-11
30.334318006360853 3.794280737915041e-11
30.38487520303812 3.1914721301310814e-11
30.43543239971539 2.6821680029408185e-11
30.485989596392656 2.252237697306234e-11
30.536546793069924 1.889625728680829e-11
30.58710398974719 1.5840565707922087e-11
30.63766118642446 1.326779962037205e-11
30.68821838310173 1.1103513950684699e-11
30.738775579779 9.284431208420315e-12
30.789332776456266 7.756815895586833e-12
30.839889973133534 6.475077713388691e-12
30.890447169810802 5.400572570119186e-12
30.94100436648807 4.500574411684492e-12
30.991561563165337 3.747394419799113e-12
31.042118759842605 3.117627209276953e-12
31.092675956519873 2.5915063559872614e-12
31.14323315319714 2.1523539464088318e-12
31.19379034987441 1.7861108988133346e-12
31.24434754655168 1.480936600991244e-12
31.294904743228948 1.2268679721321285e-12
31.345461939906215 1.0155294154019633e-12
31.396019136583483 8.398863080962344e-13
31.44657633326075 6.940357002512694e-13
31.49713352993802 5.730287799363003e-13
31.547690726615286 4.727204314653094e-13
31.598247923292554 3.8964187673800513e-13
31.648805119969822 3.2089296327519067e-13
31.69936231664709 2.640511570534935e-13
31.749919513324357 2.1709472431477445e-13
31.80047671000163 1.7833795318770995e-13
31.851033906678897 1.463765811393909e-13
31.901591103356164 1.200418648953209e-13
31.952148300033432 9.836196156598002e-14
32.002705496710696 8.052948855697143e-14
32.053262693387964 6.58742999943865e-14
32.10381989006524 5.3840662843512534e-14
32.15437708674251 4.396814008748585e-14
32.204934283419774 3.5875594253159985e-14
32.25549148009704 2.9247814812114036e-14
32.30604867677431 2.3824349782291833e-14
32.35660587345158 1.9390187141640592e-14
32.407163070128846 1.5767987104387923e-14
32.45772026680611 1.2811613337357815e-14
32.50827746348338 1.0400751041372543e-14
32.55883466016065 8.436433550923661e-15
32.60939185683792 6.837327623026143e-15
32.659949053515184 5.536651672596149e-15
32.71050625019245 4.4796215336628876e-15
32.76106344686972 3.621335453315806e-15
32.81162064354699 2.9250244453056315e-15
32.862177840224255 2.3606062578169223e-15
32.91273503690152 1.903491398779856e-15
32.96329223357879 1.5335982131076566e-15
33.01384943025606 1.2345411751722954e-15
33.06440662693333 9.929625637510725e-16
33.114963823610594 7.979827096615063e-16
33.16552102028786 6.40748204233775e-16
33.21607821696514 5.140609615220351e-16
33.266635413642405 4.1207395015126983e-16
33.31719261031967 3.3004184597756205e-16
33.36774980699694 2.64116883589463e-16
33.41830700367421 2.111818698556137e-16
33.468864200351476 1.6871372238698247e-16
33.519421397028744 1.3467205711065595e-16
33.56997859370601 1.0740831174335177e-16
33.62053579038328 8.559168900135667e-17
33.67109298706055 6.814886268556166e-17
33.721650183737815 5.42149345863602e-17
33.77220738041508 4.3093579889581756e-17
33.82276457709235 3.422468964489713e-17
33.87332177376962 2.715812439935621e-17
33.923878970446886 2.1532444557592117e-17
33.97443616712415 1.705768977103975e-17
34.02499336380142 1.3501449462615068e-17
34.07555056047869 1.0677605919813083e-17
34.12610775715596 8.437245593785572e-18
34.176664953833225 6.6613277606778695e-18
34.22722215051049 5.254776204662536e-18
34.27777934718776 4.141722103204746e-18
34.328336543865035 3.261677338680092e-18
34.3788937405423 2.5664590921196256e-18
34.42945093721957 2.0177204963336303e-18
34.48000813389684 1.5849697374981364e-18
34.530565330574106 1.2439824478662055e-18
34.581122527251374 9.755304731814188e-19
34.63167972392864 7.643649023636635e-19
34.68223692060591 5.984032498512511e-19
34.73279411728318 4.680804030742291e-19
34.783351313960445 3.6583081454121793e-19
34.83390851063771 2.856757776689339e-19
34.88446570731498 2.228947615527893e-19
34.93502290399225 1.7376392372251027e-19
34.985580100669516 1.3534825996720636e-19
35.036137297346784 1.053365398415337e-19
35.08669449402405 8.191034006311411e-20
35.13725169070132 6.364022683121852e-20
35.18780888737859 4.940353417610945e-20
35.238366084055855 3.8319305257066483e-20
35.28892328073312 2.969686086556303e-20
35.33948047741039 2.2995177759505187e-20
35.39003767408766 1.779083399304437e-20
35.440594870764926 1.375273746787453e-20
35.4911520674422 1.0622220372026152e-20
35.54170926411947 8.197374396553478e-21
35.592266460796736 6.320734435795224e-21
35.642823657474004 4.869603782584984e-21
35.69338085415127 3.748461179208207e-21
35.74393805082854 2.8830071402751523e-21
35.79449524750581 2.215499864081291e-21
35.845052444183075 1.7011047083614158e-21
35.89560964086034 1.3050395538650155e-21
35.94616683753761 1.0003445536273306e-21
35.99672403421488 7.661412719836458e-22
36.047281230892146 5.862750521407313e-22
36.097838427569414 4.482572048535389e-22
36.14839562424668 3.424415488076602e-22
36.19895282092395 2.6138396144136583e-22
36.24951001760122 1.993447157840939e-22
36.300067214278485 1.5190211796953423e-22
36.35062441095575 1.1565282346273545e-22
36.40118160763302 8.797959520253589e-23
36.45173880431029 6.687148818048369e-23
36.502296000987556 5.078475085483831e-23
36.552853197664824 3.8535320312317105e-23
36.6034103943421 2.921580986445364e-23
36.65396759101937 2.213146661502389e-23
36.704524787696634 1.6750808332470094e-23
36.7550819843739 1.2667609088604456e-23
36.80563918105117 9.57165079404167e-24
36.85619637772844 7.226239437674555e-24
36.906753574405705 5.450936949374581e-24
36.95731077108297 4.1083106820112004e-24
37.00786796776024 3.093774873805614e-24
37.05842516443751 2.327809554314964e-24
37.108982361114776 1.750005823503503e-24
37.159539557792044 1.3145128942531976e-24
37.21009675446931 9.865600300467672e-25
37.26065395114658 7.398019831011708e-25
37.31121114782385 5.542947626850588e-25
37.361768344501115 4.149534390086507e-25
37.41232554117838 3.1037824309523604e-25
37.46288273785565 2.3196180621351088e-25
37.51343993453292 1.7321081384102382e-25
37.563997131210186 1.2923103775662485e-25
37.614554327887454 9.633674546852818e-26
37.66511152456472 7.175471078534971e-26
37.715668721242 5.340011289926632e-26
37.766225917919265 3.970701512022063e-26
37.81678311459653 2.950024456263333e-26
37.8673403112738 2.1898647891502346e-26
37.91789750795107 1.6242104260954806e-26
37.968454704628336 1.2036510428333641e-26
38.0190119013056 8.912349477149545e-27
38.06956909798287 6.593516976268709e-27
38.12012629466014 4.8738859063477125e-27
38.17068349133741 3.599704884813822e-27
38.221240688014674 2.656389441773407e-27
38.27179788469194 1.958618726518167e-27
38.32235508136921 1.4429170617073932e-27
38.37291227804648 1.0621017980595063e-27
38.423469474723746 7.811316383777704e-28
38.47402667140101 5.740049294371543e-28
38.52458386807828 4.214444361289017e-28
38.57514106475555 3.0917070511780747e-28
38.62569826143282 2.2661552399232657e-28
38.676255458110084 1.6596415048575513e-28
38.72681265478735 1.2144292710048954e-28
38.77736985146462 8.878988111963626e-29
38.82792704814189 6.486165588452936e-29
38.87848424481916 4.7341923375685266e-29
38.92904144149643 3.452526920965018e-29
38.9795986381737 2.515715689261808e-29
39.030155834850966 1.8315524159036848e-29
39.080713031528234 1.3323258515841665e-29
39.1312702282055 9.683555960337997e-30
39.18182742488277 7.032222245096584e-30
39.23238462156004 5.102507100677915e-30
39.282941818237305 3.699201231331266e-30
39.33349901491457 2.6795730752089515e-30
39.38405621159184 1.939351644134253e-30
39.43461340826911 1.4024288240579803e-30
39.485170604946376 1.0133008450477021e-30
39.53572780162364 7.315251966522535e-31
39.58628499830091 5.276591619727577e-31
39.63684219497818 3.802865681988949e-31
39.68739939165545 2.7384309736234645e-31
39.737956588332715 1.9702707929972267e-31
39.78851378500998 1.4163916235584669e-31
39.83907098168725 1.017358666528416e-31
39.88962817836452 7.301265437100077e-32
39.940185375041786 5.235467825915869e-32
39.99074257171906 3.750992205196591e-32
40.04129976839633 2.6851598045743206e-32
40.091856965073596 1.920557978093402e-32
40.142414161750864 1.3725178971047022e-32
40.19297135842813 9.800357521432823e-33
40.2435285551054 6.991963160188116e-33
40.29408575178267 4.9841333422391334e-33
40.344642948459935 3.549878451515644e-33
40.3952001451372 2.5262168201016226e-33
40.44575734181447 1.796226382872302e-33
40.49631453849174 1.276100352535489e-33
40.546871735169006 9.058199790810893e-34
40.597428931846274 6.424395530131164e-34
40.64798612852354 4.552562913894495e-34
40.69854332520081 3.223390712672045e-34
40.74910052187808 2.2803591548190886e-34
40.799657718555345 1.6118583214930431e-34
40.85021491523261 1.138370904305386e-34
40.90077211190988 8.0329306480983e-35
40.95132930858715 5.663664996308867e-35
41.001886505264416 3.989830130727902e-35
41.052443701941684 2.808306877293587e-35
41.10300089861896 1.9750042311672435e-35
41.153558095296226 1.3877933635127905e-35
41.204115291973494 9.743497799563801e-36
41.25467248865076 6.834996327904747e-36
41.30522968532803 4.790656022232514e-36
41.3557868820053 3.3549418818068604e-36
41.406344078682565 2.3475147119690676e-36
41.45690127535983 1.64121301857777e-36
41.5074584720371 1.1464494041687043e-36
41.55801566871437 8.001624034585302e-37
41.608572865391636 5.580006432397107e-37
41.659130062068904 3.8879848730132185e-37
41.70968725874617 2.7067474893551654e-37
41.76024445542344 1.882800165440517e-37
41.81080165210071 1.3085611491815274e-37
41.861358848777975 9.086928805538693e-38
41.91191604545524 6.304832278291914e-38
41.96247324213251 4.3708234001356997e-38
42.01303043880978 3.027514906715496e-38
42.063587635487046 2.0952827133292476e-38
42.114144832164314 1.4488795371636042e-38
42.16470202884158 1.0010487710707813e-38
42.21525922551886 6.910532342546253e-39
42.265816422196124 4.766516273192172e-39
42.31637361887339 3.284913706985099e-39
42.36693081555066 2.261935203369731e-39
42.41748801222793 1.5562152370277802e-39
42.468045208905195 1.0697750771432623e-39
42.51860240558246 7.347652311982838e-40
42.56915960225973 5.0424085237915666e-40
42.619716798937 3.457488690038606e-40
42.67027399561427 2.3687368542778257e-40
42.720831192291534 1.6214597600559937e-40
42.7713883889688 1.10899309580074e-40
42.82194558564607 7.578527287372058e-41
42.87250278232334 5.174568066676997e-41
42.923059979000605 3.5301787677015807e-41
42.97361717567787 2.406315686222947e-41
43.02417437235514 1.638859846697557e-41
43.07473156903241 1.1152297253738856e-41
43.125288765709676 7.582635285235233e-42
43.175845962386944 5.15121062042387e-42
43.22640315906421 3.4964857014451566e-42
43.27696035574148 2.371305533621626e-42
43.32751755241875 1.6068546061498588e-42
43.37807474909602 1.0879250042308729e-42
43.42863194577329 7.359607340968502e-43
43.47918914245056 4.974433604039914e-43
43.529746339127826 3.3594326766551888e-43
43.58030353580509 2.2668435886328506e-43
43.63086073248236 1.5283065587392028e-43
43.68141792915963 1.0295150692884124e-43
43.7319751258369 6.929282189296491e-44
43.782532322514164 4.659905367105924e-44
43.83308951919143 3.1311167067383743e-44
43.8836467158687 2.1021065374829165e-44
43.93420391254597 1.4100791771655938e-44
43.984761109223236 9.450734984543666e-45
44.0353183059005 6.328794289506858e-45
44.08587550257777 4.2345735786414754e-45
44.13643269925504 2.830946723605779e-45
44.18698989593231 1.8909803604523374e-45
44.237547092609574 1.2620473505038645e-45
44.28810428928684 8.415842314466292e-46
44.33866148596411 5.6072876918001005e-46
44.38921868264138 3.732857380084699e-46
44.439775879318645 2.4829230761317093e-46
44.49033307599592 1.6501310692043776e-46
44.54089027267319 1.0957385145498944e-46
44.591447469350456 7.269904768724256e-47
44.642004666027724 4.819298490378737e-47
44.69256186270499 3.1920687668793315e-47
44.74311905938226 2.112486590789474e-47
44.79367625605953 1.3968474911427942e-47
44.844233452736795 9.228632084076353e-48
44.89479064941406 6.091987195048123e-48
44.94534784609133 4.018037080371381e-48
44.9959050427686 2.6479038307643616e-48
45.046462239445866 1.7435073582984647e-48
45.097019436123134 1.1470402835887324e-48
45.1475766328004 7.539922211335691e-49
45.19813382947767 4.9520881790786166e-49
45.24869102615494 3.249699341653639e-49
45.299248222832205 2.1307441493944798e-49
45.34980541950947 1.3958949495070438e-49
45.40036261618674 9.137081029437229e-50
45.45091981286401 5.975792733463602e-50
45.501477009541276 3.9049626512099676e-50
45.55203420621854 2.5495970745809457e-50
45.60259140289582 1.6632576474751047e-50
45.653148599573086 1.084128633278932e-50
45.703705796250354 7.060499227970168e-51
45.75426299292762 4.59434192917026e-51
45.80482018960489 2.987063995964132e-51
45.85537738628216 1.94043477668683e-51
45.905934582959425 1.2594672555381e-51
45.95649177963669 8.167855039279318e-52
46.00704897631396 5.292519551125181e-52
46.05760617299123 3.426496004447077e-52
46.108163369668496 2.2165181789133846e-52
46.158720566345764 1.432602400226914e-52
46.20927776302303 9.251525718442071e-53
46.2598349597003 5.96945050401641e-53
46.31039215637757 3.8484749122159824e-53
46.360949353054835 2.4789985520289365e-53
46.4115065497321 1.5955014216822121e-53
46.46206374640937 1.0260096063604844e-53
46.51262094308664 6.592330431310786e-54
46.563178139763906 4.2321379685866596e-54
46.613735336441174 2.714650826620965e-54
46.66429253311844 1.7398084830825402e-54
46.714849729795716 1.1140949896041494e-54
46.765406926472984 7.128141417219359e-55
46.81596412315025 4.556839187257703e-55
46.86652131982752 2.910612611177514e-55
46.91707851650479 1.8575410503961877e-55
46.967635713182055 1.1844745742720575e-55
47.01819290985932 7.546513864742403e-56
47.06875010653659 4.803970313698987e-56
47.11930730321386 3.0555371251470414e-56
47.169864499891126 1.9418162168953563e-56
47.220421696568394 1.232996920043658e-56
47.27097889324566 7.822564790307252e-57
47.32153608992293 4.9587207885199103e-57
47.3720932866002 3.140678275135759e-57
47.422650483277465 1.9875156398718092e-57
47.47320767995473 1.2566981285809474e-57
47.523764876632 7.939345303100222e-58
47.57432207330927 5.011546019314333e-58
47.624879269986536 3.160763951033877e-58
47.675436466663804 1.991799933026772e-58
47.72599366334107 1.2541014571371643e-58
47.77655086001834 7.889562856702644e-59
47.82710805669561 4.9591417002189204e-59
47.87766525337288 3.1145363514022233e-59
47.92822245005015 1.9544006551268857e-59
47.97877964672742 1.2253696064337772e-59
48.029336843404685 7.676334970558282e-60
48.07989404008195 4.804785900302922e-60
48.13045123675922 3.0048823463787776e-60
48.18100843343649 1.8776481477423035e-60
48.23156563011376 1.1722878482709254e-60
48.282122826791024 7.312866114049044e-61
48.33268002346829 4.557999681960017e-61
48.38323722014556 2.8385350933972694e-61
48.43379441682283 1.7662312085444636e-61
48.484351613500095 1.0980804254688215e-61
48.53490881017736 6.821094313478883e-62
48.58546600685463 4.2335750998790795e-62
48.6360232035319 2.625389784207483e-62
48.686580400209166 1.6267230591584581e-62
48.737137596886434 1.007086476056842e-62
48.7876947935637 6.229500343182535e-63
48.83825199024097 3.850108542342128e-63
48.88880918691824 2.3775301971842185e-63
48.939366383595505 1.466940230214618e-63
48.98992358027278 9.043407600470451e-64
49.04048077695005 5.57038357046751e-64
49.091037973627316 3.428241484870465e-64
49.14159517030458 2.1080990852420144e-64
49.19215236698185 1.2952211954148372e-64
49.24270956365912 7.951154177652076e-65
49.29326676033639 4.876965865305081e-65
49.343823957013655 2.988839307201905e-65
49.39438115369092 1.8301585937425283e-65
49.44493835036819 1.1197167989205935e-65
49.49549554704546 6.844803286846929e-66
49.546052743722726 4.1806812636222854e-66
49.59660994039999 2.551328931093435e-66
49.64716713707726 1.5556760247327156e-66
49.69772433375453 9.477748334810048e-67
49.7482815304318 5.769318239744198e-67
49.798838727109064 3.5089495788413615e-67
49.84939592378633 2.1323724801099847e-67
49.8999531204636 1.2947392663784268e-67
49.95051031714087 7.854795429801885e-68
50.001067513818136 4.761247386727833e-68
50.0516247104954 2.8836325885827495e-68
50.10218190717268 1.7449878671865051e-68
50.152739103849946 1.055062549314164e-68
50.203296300527214 6.373783571388339e-69
50.25385349720448 3.84724395996619e-69
50.30441069388175 2.3202535704025286e-69
50.35496789055902 1.398152301348917e-69
50.405525087236285 8.417959330454153e-70
50.45608228391355 5.063985735395307e-70
50.50663948059082 3.0437672033871184e-70

==> data/error_dist/google_gemma-4-31B-it_fix.dat <==
0.0 0.06334493694496686
0.05055719667726809 0.06470764351318124
0.10111439335453618 0.06605918529740533
0.15167159003180425 0.06739813350322678
0.20222878670907235 0.06872309234474935
0.25278598338634045 0.07003270348839016
0.3033431800636085 0.0713256503457586
0.3539003767408766 0.0726006621928826
0.4044575734181447 0.07385651809379977
0.4550147700954128 0.07509205060748655
0.5055719667726809 0.07630614925812926
0.556129163449949 0.07749776374995242
0.606686360127217 0.07866590690912215
0.6572435568044851 0.07980965733668625
0.7078007534817532 0.08092816175805136
0.7583579501590213 0.08202063705613803
0.8089151468362894 0.0830863719770934
0.8594723435135575 0.0841247284992446
0.9100295401908256 0.08513514285786221
0.9605867368680937 0.08611712622023497
1.0111439335453618 0.08707026500753592
1.0617011302226298 0.08799422086197613
1.112258326899898 0.08888873025976232
1.162815523577166 0.08975360377242547
1.213372720254434 0.09058872498109694
1.2639299169317022 0.09139404905033215
1.3144871136089702 0.0921696009700535
1.3650443102862384 0.0929154734761037
1.4156015069635064 0.0936318246617868
1.4661587036407746 0.09431887529455871
1.5167159003180426 0.09497690585376181
1.5672730969953108 0.09560625330690618
1.6178302936725788 0.09620730764353037
1.6683874903498468 0.09678050818708481
1.718944687027115 0.09732633970653781
1.769501883704383 0.09784532835059248
1.8200590803816512 0.09833803742836981
1.8706162770589192 0.09880506306131769
1.9211734737361874 0.0992470297317794
1.9717306704134554 0.09966458575424031
2.0222878670907236 0.10005839869564212
2.0728450637679914 0.10042915077139221
2.1234022604452596 0.10077753424376322
2.173959457122528 0.10110424684926934
2.224516653799796 0.10140998728133858
2.275073850477064 0.10169545075417105
2.325631047154332 0.10196132467308623
2.3761882438316 0.1022082844359051
2.426745440508868 0.10243698938901104
2.477302637186136 0.10264807896069465
2.5278598338634044 0.10284216899319892
2.5784170305406726 0.10301984829354338
2.6289742272179404 0.10318167542180427
2.6795314238952086 0.10332817573393191
2.730088620572477 0.10345983869455727
2.780645817249745 0.10357711547348418
2.831203013927013 0.10368041683773517
2.881760210604281 0.10377011134912505
2.932317407281549 0.10384652387539184
2.982874603958817 0.1039099344209203
3.033431800636085 0.10396057728107284
3.0839889973133534 0.10399864052213124
3.1345461939906216 0.10402426578678815
3.1851033906678894 0.1040375484231404
3.2356605873451576 0.10403853793313142
3.286217784022426 0.10402723873443209
3.3367749806996936 0.10400361122788072
3.387332177376962 0.10396757316073499
3.43788937405423 0.10391900127427223
3.488446570731498 0.10385773322258685
3.539003767408766 0.10378356974789192
3.589560964086034 0.10369627709616651
3.6401181607633024 0.10359558965567452
3.69067535744057 0.10348121279966403
3.7412325541178384 0.10335282591350684
3.7917897507951066 0.10321008558559805
3.842346947472375 0.10305262894056834
3.8929041441496426 0.10288007709272826
3.943461340826911 0.102692038697194
3.994018537504179 0.10248811357582217
4.044575734181447 0.10226789639492327
4.095132930858715 0.1020309803717065
4.145690127535983 0.10177696098656283
4.196247324213251 0.1015054396785754
4.246804520890519 0.10121602750209586
4.297361717567788 0.1009083487227965
4.347918914245056 0.10058204433231974
4.398476110922323 0.10023677546149222
4.449033307599592 0.09987222667301446
4.49959050427686 0.09948810911561305
4.550147700954128 0.09908416352279827
4.600704897631396 0.09866016304062623
4.651262094308664 0.09821591587019421
4.701819290985932 0.09775126771198697
4.7523764876632 0.09726610400065709
4.802933684340468 0.09676035192029978
4.853490881017736 0.09623398219181513
4.904048077695005 0.09568701062549302
4.954605274372272 0.09511949943349858
5.005162471049541 0.09453155829849007
5.055719667726809 0.09392334519611295
5.106276864404077 0.09329506697063557
5.156834061081345 0.09264697966442778
5.207391257758613 0.09197938860341903
5.257948454435881 0.09129264824202134
5.308505651113149 0.0905871617722896
5.359062847790417 0.08986338050332447
5.409620044467685 0.08912180301804361
5.460177241144954 0.08836297411552028
5.510734437822221 0.08758748354803955
5.56129163449949 0.08679596456289503
5.611848831176758 0.08598909225972609
5.662406027854026 0.08516758177486594
5.712963224531294 0.08433218630474236
5.763520421208562 0.08348369498085971
5.81407761788583 0.0826229306092511
5.864634814563098 0.08175074728757747
5.915192011240366 0.08086802791324159
5.965749207917634 0.07997568159596191
6.016306404594903 0.07907464098827785
6.06686360127217 0.07816585954736709
6.117420797949438 0.07725030874142057
6.167977994626707 0.07632897521358466
6.218535191303975 0.07540285791620575
6.269092387981243 0.07447296522775829
6.319649584658511 0.07354031206445127
6.370206781335779 0.07260591699805825
6.420763978013047 0.07167079939104228
6.471321174690315 0.07073597655954182
6.521878371367583 0.06980246097423425
6.572435568044852 0.06887125750856046
6.622992764722119 0.0679433607432096
6.673549961399387 0.06701975233520541
6.724107158076656 0.06610139845935187
6.774664354753924 0.06518924732923195
6.825221551431192 0.0642842268043814
6.87577874810846 0.06338724208972209
6.926335944785728 0.06249917353278309
6.976893141462996 0.06162087452373063
7.027450338140264 0.060753169502721104
7.078007534817532 0.05989685207860257
7.128564731494801 0.05905268326254101
7.179121928172068 0.05822138981969353
7.229679124849336 0.05740366274164095
7.280236321526605 0.05660015584188632
7.330793518203873 0.05581148447634723
7.38135071488114 0.055038224390408876
7.431907911558409 0.054280910693750475
7.482465108235677 0.053540036963832645
7.533022304912945 0.052816054478604046
7.583579501590213 0.05210937157867749
7.634136698267481 0.051420353158916805
7.68469389494475 0.05074932028907543
7.735251091622017 0.05009654996283108
7.785808288299285 0.049462274974260916
7.836365484976554 0.04884668392050295
7.886922681653822 0.04824992132904991
7.937479878331089 0.04767208790781205
7.988037075008358 0.04711324091578328
8.038594271685627 0.04657339465181874
8.089151468362894 0.046052521058725045
8.139708665040162 0.045550550439532794
8.19026586171743 0.0450673722824912
8.240823058394698 0.0446028361910044
8.291380255071966 0.044156752914388954
8.341937451749235 0.043728895475010576
8.392494648426503 0.04331900038703074
8.44305184510377 0.04292676896167887
8.493609041781038 0.0425518686936577
8.544166238458306 0.04219393472299895
8.594723435135576 0.04185257136640945
8.645280631812843 0.04152735371189336
8.695837828490111 0.04121782927020725
8.746395025167379 0.04092351967650125
8.796952221844647 0.04064392243532957
8.847509418521915 0.04037851270207871
8.898066615199184 0.04012674509376398
8.948623811876452 0.03988805552208421
8.99918100855372 0.03966186304161578
9.049738205230987 0.039447571706051766
9.100295401908255 0.03924457242546932
9.150852598585525 0.039052244817733665
9.201409795262792 0.038869959047309166
9.25196699194006 0.03869707764497005
9.302524188617328 0.03853295730215955
9.353081385294596 0.03837695063404888
9.403638581971864 0.038228407905694775
9.454195778649133 0.038086678716073026
9.5047529753264 0.0379511136351825
9.555310172003669 0.03782106578986199
9.605867368680936 0.03769589239442847
9.656424565358204 0.03757495622274477
9.706981762035472 0.0374576270188237
9.757538958712741 0.03734328284359126
9.80809615539001 0.037231311355960646
9.858653352067277 0.037121111026864335
9.909210548744545 0.037012092285419435
9.959767745421813 0.03690367859687234
10.010324942099082 0.03679530747245449
10.06088213877635 0.036686431411713315
10.111439335453618 0.03657651877829524
10.161996532130885 0.03646505461053789
10.212553728808153 0.0363515413685518
10.263110925485421 0.03623549961976679
10.31366812216269 0.03611646866515546
10.364225318839958 0.035994007108538104
10.414782515517226 0.03586769337150928
10.465339712194494 0.03573712615661146
10.515896908871762 0.035601924861419464
10.566454105549031 0.03546172994617665
10.617011302226299 0.035316203257555
10.667568498903567 0.03516502831100174
10.718125695580834 0.03500791053397285
10.768682892258102 0.034844577472148634
10.81924008893537 0.03467477896050986
10.86979728561264 0.034498287260862036
10.920354482289907 0.034314897167136774
10.970911678967175 0.034124426079463144
11.021468875644443 0.033926714047707716
11.07202607232171 0.033721623784838874
11.12258326899898 0.0335090406501616
11.173140465676248 0.0332888726021487
11.223697662353516 0.03306105012029534
11.274254859030783 0.0328255260951501
11.324812055708051 0.03258227568541936
11.375369252385319 0.03233129614083194
11.425926449062588 0.0320726065892628
11.476483645739856 0.03180624778648472
11.527040842417124 0.031532281826821475
11.577598039094392 0.03125079181293714
11.62815523577166 0.030961881483002097
11.678712432448929 0.030665674793538895
11.729269629126197 0.030362315456367413
11.779826825803465 0.03005196642823366
11.830384022480732 0.029734809351919564
11.880941219158 0.02941104394790528
11.931498415835268 0.029080887355960996
11.982055612512537 0.028744573426393114
12.032612809189805 0.028402351961071277
12.083170005867073 0.02805448790477191
12.13372720254434 0.02770126048782168
12.184284399221609 0.027342962321495336
12.234841595898876 0.026979898448092735
12.285398792576146 0.0266123853481048
12.335955989253414 0.026240749907361454
12.386513185930681 0.025865328347523118
12.43707038260795 0.0254864651237293
12.487627579285217 0.025104511793661712
12.538184775962486 0.024719825862664885
12.588741972639754 0.024332769609944318
12.639299169317022 0.0239437089011831
12.68985636599429 0.023553011993190025
12.740413562671558 0.023161048336416235
12.790970759348825 0.022768187381353652
12.841527956026095 0.02237479739492355
12.892085152703363 0.021981244293021097
12.94264234938063 0.021587890495365903
12.993199546057898 0.02119509380872378
13.043756742735166 0.02080320634443314
13.094313939412435 0.020412573475962762
13.144871136089703 0.020023532841964405
13.195428332766971 0.019636413399971617
13.245985529444239 0.019251534535521597
13.296542726121507 0.018869205231062967
13.347099922798774 0.018489723298543564
13.397657119476044 0.018113374679085144
13.448214316153312 0.01774043281260848
13.49877151283058 0.017371158079727105
13.549328709507847 0.01700579731765158
13.599885906185115 0.016644583411257016
13.650443102862384 0.01628773495988358
13.701000299539652 0.01593545601984926
13.75155749621692 0.015587935922074919
13.802114692894188 0.015245349163665297
13.852671889571456 0.01490785537174348
13.903229086248723 0.014575599337329905
13.953786282925993 0.014248711116574187
14.00434347960326 0.013927306196212224
14.054900676280528 0.013611485719718637
14.105457872957796 0.013301336770277429
14.156015069635064 0.012996932706385977
14.206572266312332 0.0126983335456608
14.257129462989601 0.012405586392210144
14.307686659666869 0.012118725902795066
14.358243856344137 0.011837774786906983
14.408801053021405 0.01156274433585
14.459358249698672 0.011293634975928238
14.509915446375942 0.011030436840895984
14.56047264305321 0.010773130358941192
14.611029839730477 0.010521686849615536
14.661587036407745 0.010276069126322422
14.712144233085013 0.010036232100194088
14.76270142976228 0.009802123381449989
14.81325862643955 0.009573683874611267
14.863815823116818 0.009350848364252167
14.914373019794086 0.00913354608829258
14.964930216471354 0.008921701296169884
15.015487413148621 0.008715233789571213
15.06604460982589 0.008514059443749075
15.116601806503159 0.008318090707786384
15.167159003180426 0.008127237082509928
15.217716199857694 0.007941405575074448
15.268273396534962 0.0077605011295470375
15.31883059321223 0.007584427033112711
15.3693877898895 0.007413085297786669
15.419944986566767 0.007246377017767323
15.470502183244035 0.0070842027027785675
15.521059379921303 0.0069264625879427765
15.57161657659857 0.00677305692088756
15.62217377327584 0.006623886226921849
15.672730969953108 0.006478851553222414
15.723288166630375 0.006337854693045235
15.773845363307643 0.006200798391025366
15.824402559984911 0.006067586530648562
15.874959756662179 0.005938124304974646
15.925516953339448 0.005812318371665147
15.976074150016716 0.005690076993321117
16.026631346693982 0.00557131016406985
16.077188543371253 0.005455929723260605
16.12774574004852 0.005343849457034779
16.17830293672579 0.005234985188433508
16.228860133403057 0.0051292548565978905
16.279417330080324 0.005026578585504315
16.329974526757592 0.0049268787425648395
16.38053172343486 0.00483007998731353
16.431088920112128 0.004736109310295051
16.481646116789396 0.0046448960621748815
16.532203313466663 0.004556371973005446
16.58276051014393 0.0044704711615068966
16.633317706821202 0.004387130134162938
16.68387490349847 0.004306287773885884
16.734432100175738 0.004227885317978857
16.784989296853006 0.004151866325111068
16.835546493530273 0.004078176631030202
16.88610369020754 0.004006764292760821
16.93666088688481 0.003937579521080178
16.987218083562077 0.0038705746011231936
17.037775280239345 0.003805703801043818
17.088332476916612 0.003742923268751006
17.13888967359388 0.003682190916842232
17.18944687027115 0.003623466295973119
17.24000406694842 0.003566710457027818
17.290561263625687 0.0035118858025884885
17.341118460302955 0.003458955928341257
17.391675656980222 0.003407885455197506
17.44223285365749 0.00335863985305256
17.492790050334758 0.0033111852572444817
17.543347247012026 0.0032654882789109226
17.593904443689294 0.003221515810572978
17.64446164036656 0.003179234828393916
17.69501883704383 0.0031386121926700304
17.7455760337211 0.00309961444820605
17.796133230398368 0.003062207626307461
17.846690427075636 0.0030263570501846086
17.897247623752904 0.002992027145608003
17.94780482043017 0.0029591812586782598
17.99836201710744 0.002927781482578033
18.048919213784707 0.0028977884951554437
18.099476410461975 0.002869161409149154
18.150033607139243 0.0028418576368039713
18.20059080381651 0.002815832770543071
18.251148000493778 0.0027910404812592268
18.30170519717105 0.0027674324356633242
18.352262393848317 0.002744958233985495
18.402819590525585 0.002723565369163348
18.453376787202853 0.0027031992084748757
18.50393398388012 0.0026838029983824105
18.554491180557388 0.00266531789315051
18.605048377234656 0.002647683007587082
18.655605573911924 0.002630835494035806
18.70616277058919 0.0026147106435211237
18.75671996726646 0.002599242010717936
18.807277163943727 0.0025843615621881865
18.857834360621 0.0025699998470995527
18.908391557298266 0.002556086189418954
18.958948753975534 0.002542548900358676
19.0095059506528 0.0025293155096479955
19.06006314733007 0.0025163130140101356
19.110620344007337 0.0025034681410459774
19.161177540684605 0.0024907076265636564
19.211734737361873 0.0024779585032492445
19.26229193403914 0.00246514839844932
19.31284913071641 0.0024522058387331574
19.363406327393676 0.002439060558821394
19.413963524070944 0.0024256438124101707
19.464520720748215 0.002411888682385842
19.515077917425483 0.002397730387915259
19.56563511410275 0.0023831065859108666
19.61619231078002 0.002367957664407903
19.666749507457286 0.002352227025452477
19.717306704134554 0.002335861355183567
19.76786390081182 0.002318810878897932
19.81842109748909 0.002301029599013353
19.868978294166357 0.0022824755139913156
19.919535490843625 0.0022631108164432225
19.970092687520893 0.0022429020688230442
20.020649884198164 0.0022218203553017995
20.071207080875432 0.0021998414086235006
20.1217642775527 0.0021769457109558354
20.172321474229967 0.00215311856796994
20.222878670907235 0.002128350155609444
20.273435867584503 0.0021026355392377103
20.32399306426177 0.0020759746650811
20.37455026093904 0.002048372324113176
20.425107457616306 0.002019838088747751
20.475664654293574 0.001990386222925301
20.526221850970842 0.0019600355663857813
20.576779047648113 0.0019288093941189914
20.62733624432538 0.0018967352521700688
20.67789344100265 0.0018638447711502844
20.728450637679916 0.0018301734589612866
20.779007834357184 0.0017957604743824441
20.829565031034452 0.0017606483832953734
20.88012222771172 0.0017248828994261048
20.930679424388988 0.0016885126115730096
20.981236621066255 0.0016515886993571963
21.031793817743523 0.0016141646395814136
21.08235101442079 0.001576295905313507
21.132908211098062 0.0015380396598214333
21.18346540777533 0.001499454447479105
21.234022604452598 0.0014605998837364422
21.284579801129865 0.0014215363462039058
21.335136997807133 0.0013823246688419984
21.3856941944844 0.0013430258411712677
21.43625139116167 0.0013037007143289938
21.486808587838937 0.0012644097156964886
21.537365784516204 0.001225212573707164
21.587922981193472 0.001186168054321517
21.63848017787074 0.0011473337105226311
21.68903737454801 0.001108765646046123
21.73959457122528 0.001070518294413239
21.790151767902547 0.0010326442141865811
21.840708964579814 0.0009951939012164024
21.891266161257082 0.0009582156184926836
21.94182335793435 0.0009217552440662346
21.992380554611618 0.0008858561373518523
22.042937751288886 0.0008505590239795855
22.093494947966153 0.0008159018992176952
22.14405214464342 0.0007819199498539253
22.19460934132069 0.0007486454942914085
22.24516653799796 0.0007161079404927008
22.295723734675228 0.0006843337612910109
22.346280931352496 0.0006533464864821284
22.396838128029763 0.0006231667110147742
22.44739532470703 0.0005938121185110402
22.4979525213843 0.0005652975192730781
22.548509718061567 0.0005376349018670395
22.599066914738835 0.0005108334973207856
22.649624111416102 0.0004848998549278931
22.70018130809337 0.0004598379286169742
22.750738504770638 0.00043564917282195876
22.80129570144791 0.0004123326467755121
22.851852898125177 0.00038988512614377335
22.902410094802445 0.00036830122092553267
22.952967291479712 0.0003475734985524735
23.00352448815698 0.00032769261114834263
23.054081684834248 0.00030864742593347247
23.104638881511516 0.00029042515779615784
23.155196078188784 0.00027301150309330945
23.20575327486605 0.0002563907737889071
23.25631047154332 0.00024054603108925371
23.306867668220587 0.00022545921778823968
23.357424864897858 0.0002111112885929918
23.407982061575126 0.00019748233775976218
23.458539258252394 0.0001845517234309462
23.50909645492966 0.00017229818812618912
23.55965365160693 0.0001606999749028663
23.610210848284197 0.0001497349387633816
23.660768044961465 0.00013938065294806203
23.711325241638733 0.00012961450981252115
23.761882438316 0.00012041381604672782
23.812439634993268 0.00011175588204926451
23.862996831670536 0.00010361810532404542
23.913554028347804 9.597804781777363e-05
23.964111225025075 8.881350716441404e-05
24.014668421702343 8.210258184772206e-05
24.06522561837961 7.582373033424327e-05
24.11578281505688 6.995582426709886e-05
24.166340011734146 6.447819584517187e-05
24.216897208411414 5.9370679543036177e-05
24.26745440508868 5.4613648354095184e-05
24.31801160176595 5.018804476297656e-05
24.368568798443217 4.607540667332761e-05
24.419125995120485 4.225788853388514e-05
24.469683191797753 3.871827791916719e-05
24.520240388475024 3.544000783150628e-05
24.57079758515229 3.240716499858152e-05
24.62135478182956 2.960449444527406e-05
24.671911978506827 2.701740062078984e-05
24.722469175184095 2.4631945361723598e-05
24.773026371861363 2.2434842969321627e-05
24.82358356853863 2.0413452674827184e-05
24.8741407652159 1.855576876066934e-05
24.924697961893166 1.6850408597606006e-05
24.975255158570434 1.5286598848941328e-05
25.0258123552477 1.385416008281842e-05
25.076369551924973 1.2543490022523465e-05
25.12692674860224 1.1345545652914034e-05
25.17748394527951 1.0251824388672184e-05
25.228041141956776 9.254344497250328e-06
25.278598338634044 8.345624956266657e-06
25.329155535311312 7.51866491186692e-06
25.37971273198858 6.766922891319979e-06
25.430269928665847 6.084295909975553e-06
25.480827125343115 5.465098599784212e-06
25.531384322020383 4.904042473953038e-06
25.58194151869765 4.396215430065581e-06
25.632498715374922 3.93706158219596e-06
25.68305591205219 3.5223615012536643e-06
25.733613108729458 3.1482129320497137e-06
25.784170305406725 2.8110120454161153e-06
25.834727502083993 2.5074352741600487e-06
25.88528469876126 2.2344217727154306e-06
25.93584189543853 1.989156532072141e-06
25.986399092115796 1.7690541739239868e-06
26.036956288793064 1.5717434409739915e-06
26.087513485470332 1.3950523939622788e-06
26.1380706821476 1.2369943202225968e-06
26.18862787882487 1.0957543534103075e-06
26.23918507550214 9.69676799454919e-07
26.289742272179407 8.572531597494366e-07
26.340299468856674 7.571108390693442e-07
26.390856665533942 6.680025226863396e-07
26.44141386221121 5.887962045761064e-07
26.491971058888478 5.184658464835353e-07
26.542528255565745 4.5608264587140304e-07
26.593085452243013 4.0080688940766684e-07
26.64364264892028 3.5188036761057116e-07
26.69419984559755 3.0861932553907803e-07
26.74475704227482 2.704079239582061e-07
26.795314238952088 2.366921851960277e-07
26.845871435629356 2.0697439791307533e-07
26.896428632306623 1.8080795519974247e-07
26.94698582898389 1.577926007774457e-07
26.99754302566116 1.3757005858168464e-07
27.048100222338427 1.19820021627709e-07
27.098657419015694 1.0425647678197256e-07
27.149214615692962 9.062434286637211e-08
27.19977181237023 7.869640039030644e-08
27.250329009047498 6.82704921224805e-08
27.30088620572477 5.9166974666126074e-08
27.351443402402037 5.1226402175520944e-08
27.402000599079305 4.430742433729683e-08
27.452557795756572 3.8284881727387625e-08
27.50311499243384 3.304808263508666e-08
27.553672189111108 2.8499246412384742e-08
27.604229385788376 2.4552099353350444e-08
27.654786582465643 2.113061002967414e-08
27.70534377914291 1.8167851900423167e-08
27.75590097582018 1.5604981873174826e-08
27.806458172497447 1.3390324317417507e-08
27.857015369174718 1.1478550817523752e-08
27.907572565851986 9.829946700388033e-09
27.958129762529254 8.409756081231238e-09
28.00868695920652 7.187597839802609e-09
28.05924415588379 6.1369455683602e-09
28.109801352561057 5.2346651228516504e-09
28.160358549238325 4.460603960391345e-09
28.210915745915592 3.7972269604332195e-09
28.26147294259286 3.229293905166942e-09
28.312030139270128 2.7435742379657074e-09
28.362587335947396 2.3285951286600576e-09
28.413144532624663 1.9744192525632247e-09
28.463701729301935 1.6724490381493844e-09
28.514258925979203 1.4152544577392536e-09
28.56481612265647 1.1964217281454583e-09
28.615373319333738 1.0104205556329878e-09
28.665930516011006 8.524878033947976e-10
28.716487712688274 7.185256816348096e-10
28.76704490936554 6.050127618460974e-10
28.81760210604281 5.089262994750149e-10
28.868159302720077 4.276745143144834e-10
28.918716499397345 3.590376270482346e-10
28.969273696074612 3.01116584678636e-10
29.019830892751884 2.522885283498881e-10
29.07038808942915 2.111681654876988e-10
29.12094528610642 1.7657430530607015e-10
29.171502482783687 1.4750090359936917e-10
29.222059679460955 1.2309204029014161e-10
29.272616876138223 1.0262032231887698e-10
29.32317407281549 8.546826595289631e-11
29.373731269492758 7.111226720628713e-11
29.424288466170026 5.910881748894457e-11
29.474845662847294 4.9082664470636494e-11
29.52540285952456 4.071665603141129e-11
29.575960056201833 3.374303859763887e-11
29.6265172528791 2.7936010610703853e-11
29.67707444955637 2.3105357775726702e-11
29.727631646233636 1.9091019482279235e-11
29.778188842910904 1.5758455731336583e-11
29.82874603958817 1.2994701361053566e-11
29.87930323626544 1.0705009624432976e-11
29.929860432942707 8.8100004910712e-12
29.980417629619975 7.243240652474913e-12
30.030974826297243 5.949192310880548e-12
30.08153202297451 4.8814766077263374e-12
30.13208921965178 4.001405162359515e-12
30.18264641632905 3.2767397883927196e-12
30.233203613006317 2.6806461620861263e-12
30.283760809683585 2.1908121471838285e-12
30.334318006360853 1.7887057334591596e-12
30.38487520303812 1.4589512096614124e-12
30.43543239971539 1.1888053428420685e-12
30.485989596392656 9.677180429794422e-13
30.536546793069924 7.869643138350557e-13
30.58710398974719 6.393362800458332e-13
30.63766118642446 5.188857819773395e-13
30.68821838310173 4.2070948341314494e-13
30.738775579779 3.407696771820209e-13
30.789332776456266 2.7574503026083443e-13
30.839889973133534 2.2290640870580273e-13
30.890447169810802 1.8001368644888426e-13
30.94100436648807 1.4523009000006616e-13
30.991561563165337 1.1705118021182423e-13
31.042118759842605 9.424603696442687e-14
31.092675956519873 7.580860537843374e-14
31.14323315319714 6.091749365977454e-14
31.19379034987441 4.89027921192879e-14
31.24434754655168 3.9218718152623973e-14
31.294904743228948 3.1421089750225773e-14
31.345461939906215 2.5148796181156673e-14
31.396019136583483 2.0108573763366584e-14
31.44657633326075 1.6062511273344474e-14
31.49713352993802 1.2817807111960073e-14
31.547690726615286 1.0218381846724301e-14
31.598247923292554 8.13801775111238e-15
31.648805119969822 6.474753624373833e-15
31.69936231664709 5.1463103312136275e-15
31.749919513324357 4.086361695613298e-15
31.80047671000163 3.241497920093599e-15
31.851033906678897 2.568755678126295e-15
31.901591103356164 2.033611365648935e-15
31.952148300033432 1.6083524722307154e-15
32.002705496710696 1.2707572927230093e-15
32.053262693387964 1.0030257898953697e-15
32.10381989006524 7.909147921901291e-16
32.15437708674251 6.2303924789813455e-16
32.204934283419774 4.903082742773218e-16
32.25549148009704 3.854705009695251e-16
32.30604867677431 3.027479307039145e-16
32.35660587345158 2.3754140874458876e-16
32.407163070128846 1.861939568204724e-16
32.45772026680611 1.458008124239609e-16
32.50827746348338 1.1405712382554164e-16
32.55883466016065 8.913597038298952e-17
32.60939185683792 6.959077723099956e-17
32.659949053515184 5.4277331313486204e-17
32.71050625019245 4.229152977042659e-17
32.76106344686972 3.2919741200002234e-17
32.81162064354699 2.559926752933105e-17
32.862177840224255 1.988688557377692e-17
32.91273503690152 1.543384448315088e-17
32.96329223357879 1.1966015853684006e-17
33.01384943025606 9.268151773003991e-18
33.06440662693333 7.17141424209404e-18
33.114963823610594 5.543506878465289e-18
33.16552102028786 4.280874353851437e-18
33.21607821696514 3.3025429988449537e-18
33.266635413642405 2.5452625614808122e-18
33.31719261031967 1.9596784066105644e-18
33.36774980699694 1.5073188630241677e-18
33.41830700367421 1.1582266939062245e-18
33.468864200351476 8.89098986116636e-19
33.519421397028744 6.818279011742945e-19
33.56997859370601 5.223571362346247e-19
33.62053579038328 3.997867574839084e-19
33.67109298706055 3.056732156918383e-19
33.721650183737815 2.3348257596697596e-19
33.77220738041508 1.7816388554882897e-19
33.82276457709235 1.3581664060952712e-19
33.87332177376962 1.0343187597172862e-19
33.923878970446886 7.869079416105708e-20
33.97443616712415 5.980831457944058e-20
34.02499336380142 4.541165280167169e-20
34.07555056047869 3.4446187606184705e-20
34.12610775715596 2.6102561366723298e-20
34.176664953833225 1.9760284695999243e-20
34.22722215051049 1.494415551570603e-20
34.27777934718776 1.129061681521021e-20
34.328336543865035 8.521814325880496e-21
34.3788937405423 6.425613151353628e-21
34.42945093721957 4.840221014383669e-21
34.48000813389684 3.642368816040587e-21
34.530565330574106 2.7382352341686944e-21
34.581122527251374 2.0564857229445534e-21
34.63167972392864 1.5429389843514761e-21
34.68223692060591 1.1564847615329761e-21
34.73279411728318 8.659627005769843e-22
34.783351313960445 6.477785554481769e-22
34.83390851063771 4.840854799931646e-22
34.88446570731498 3.613979252088617e-22
34.93502290399225 2.6953636221203083e-22
34.985580100669516 2.0082472427619905e-22
35.036137297346784 1.4948069388005165e-22
35.08669449402405 1.1115298752353947e-22
35.13725169070132 8.25705702334115e-23
35.18780888737859 6.127700589987026e-23
35.238366084055855 4.542949390765066e-23
35.28892328073312 3.364700167137245e-23
35.33948047741039 2.4895620193305062e-23
35.39003767408766 1.8402110697802264e-23
35.440594870764926 1.3588779044391935e-23
35.4911520674422 1.0024468238902001e-23
35.54170926411947 7.387718867075041e-24
35.592266460796736 5.4391055368447876e-24
35.642823657474004 4.0004856781950644e-24
35.69338085415127 2.9394499057003306e-24
35.74393805082854 2.1576823831747236e-24
35.79449524750581 1.58225718738966e-24
35.845052444183075 1.1591369432570485e-24
35.89560964086034 8.483216038016996e-25
35.94616683753761 6.2023235185346975e-25
35.99672403421488 4.53018996023485e-25
36.047281230892146 3.305571229365506e-25
36.097838427569414 2.4095987852043427e-25
36.14839562424668 1.7547330673337973e-25
36.19895282092395 1.2765725277728925e-25
36.24951001760122 9.277864742149362e-26
36.300067214278485 6.736257632513464e-26
36.35062441095575 4.886044854801537e-26
36.40118160763302 3.540497723517746e-26
36.45173880431029 2.562945070681825e-26
36.502296000987556 1.8534564517583135e-26
36.552853197664824 1.339040101625476e-26
36.6034103943421 9.664355335535351e-27
36.65396759101937 6.968195145675269e-27
36.704524787696634 5.01921534185493e-27
36.7550819843739 3.611764807891198e-27
36.80563918105117 2.596397631392278e-27
36.85619637772844 1.8646230800001777e-27
36.906753574405705 1.3377624943498387e-27
36.95731077108297 9.588155863032517e-28
37.00786796776024 6.865295950309685e-28
37.05842516443751 4.910792128599454e-28
37.108982361114776 3.5092309218803967e-28
37.159539557792044 2.5051887516364586e-28
37.21009675446931 1.7866400603772406e-28
37.26065395114658 1.2729219961728762e-28
37.31121114782385 9.06013405947011e-29
37.361768344501115 6.442220203530269e-29
37.41232554117838 4.5761959899109714e-29
37.46288273785565 3.2474447870986995e-29
37.51343993453292 2.3022211784944237e-29
37.563997131210186 1.6304985712038335e-29
37.614554327887454 1.1536176963276465e-29
37.66511152456472 8.154014987038522e-30
37.715668721242 5.757702355912055e-30
37.766225917919265 4.0615801162248104e-30
37.81678311459653 2.8622591165070957e-30
37.8673403112738 2.0150739067756388e-30
37.91789750795107 1.4172325569368142e-30
37.968454704628336 9.957707627323857e-31
38.0190119013056 6.9894938935445964e-31
38.06956909798287 4.901174869388122e-31
38.12012629466014 3.4333871332485277e-31
38.17068349133741 2.402776974856536e-31
38.221240688014674 1.6798567814164414e-31
38.27179788469194 1.1732732288785564e-31
38.32235508136921 8.186422875904904e-32
38.37291227804648 5.706335434872139e-32
38.423469474723746 3.973640090438099e-32
38.47402667140101 2.764317156559527e-32
38.52458386807828 1.921123651469096e-32
38.57514106475555 1.3338005045320356e-32
38.62569826143282 9.251124912331413e-33
38.676255458110084 6.410122390184533e-33
38.72681265478735 4.437171424171141e-33
38.77736985146462 3.068415742255212e-33
38.82792704814189 2.1197776361551707e-33
38.87848424481916 1.4629669627496657e-33
38.92904144149643 1.0086647430377255e-33
38.9795986381737 6.94747946274312e-34
39.030155834850966 4.780527398605909e-34
39.080713031528234 3.2861884175340715e-34
39.1312702282055 2.256717613987543e-34
39.18182742488277 1.5482107751916814e-34
39.23238462156004 1.0610871663045837e-34
39.282941818237305 7.265075752047837e-35
39.33349901491457 4.969324314791465e-35
39.38405621159184 3.3956478466911557e-35
39.43461340826911 2.3180140110387304e-35
39.485170604946376 1.5808023687161838e-35
39.53572780162364 1.0769789337244444e-35
39.58628499830091 7.330016423943162e-36
39.63684219497818 4.983916942729382e-36
39.68739939165545 3.385359182901023e-36
39.737956588332715 2.297242382659938e-36
39.78851378500998 1.5573168967620507e-36
39.83907098168725 1.0546668127653849e-36
39.88962817836452 7.135455037760733e-37
39.940185375041786 4.822765844869458e-37
39.99074257171906 3.2564078144096246e-37
40.04129976839633 2.1965925635587802e-37
40.091856965073596 1.480227058265595e-37
40.142414161750864 9.964953525521907e-38
40.19297135842813 6.701782443287342e-38
40.2435285551054 4.502704872978416e-38
40.29408575178267 3.0222107655528586e-38
40.344642948459935 2.0264884052921385e-38
40.3952001451372 1.3574742720744848e-38
40.44575734181447 9.084210732763326e-39
40.49631453849174 6.0731065736091e-39
40.546871735169006 4.0560445223595354e-39
40.597428931846274 2.7062170984411108e-39
40.64798612852354 1.803809471002271e-39
40.69854332520081 1.2011211134769448e-39
40.74910052187808 7.990078541739544e-40
40.799657718555345 5.3098640851660474e-40
40.85021491523261 3.5252008818556197e-40
40.90077211190988 2.3380427323690098e-40
40.95132930858715 1.549134506867649e-40
41.001886505264416 1.0254014338853972e-40
41.052443701941684 6.780579650421873e-41
41.10300089861896 4.4792760953201454e-41
41.153558095296226 2.9560852338638485e-41
41.204115291973494 1.9489207552720763e-41
41.25467248865076 1.2836289946048758e-41
41.30522968532803 8.446036717156882e-42
41.3557868820053 5.551809054352055e-42
41.406344078682565 3.645727344229828e-42
41.45690127535983 2.3916738740613284e-42
41.5074584720371 1.5674288724229274e-42
41.55801566871437 1.0262232132851103e-42
41.608572865391636 6.712185266367321e-43
41.659130062068904 4.3858537447514724e-43
41.70968725874617 2.8629414355607195e-43
41.76024445542344 1.8669766753706715e-43
41.81080165210071 1.2162796187927567e-43
41.861358848777975 7.915823013983711e-44
41.91191604545524 5.14667602111373e-44
41.96247324213251 3.3429177779052176e-44
42.01303043880978 2.1691653982657189e-44
42.063587635487046 1.4061373701594838e-44
42.114144832164314 9.106069103687092e-45
42.16470202884158 5.891179317283951e-45
42.21525922551886 3.807515250476042e-45
42.265816422196124 2.458380882380835e-45
42.31637361887339 1.5857137697284072e-45
42.36693081555066 1.0218062010912641e-45
42.41748801222793 6.5777956842266634e-46
42.468045208905195 4.2301944795647156e-46
42.51860240558246 2.7177430749382424e-46
42.56915960225973 1.7443136143775612e-46
42.619716798937 1.1184301143961835e-46
42.67027399561427 7.164093461711258e-47
42.720831192291534 4.584391965824251e-47
42.7713883889688 2.9306931659110433e-47
42.82194558564607 1.8716604762226859e-47
42.87250278232334 1.1941307895988848e-47
42.923059979000605 7.611054509804833e-48
42.97361717567787 4.8462507065236356e-48
43.02417437235514 3.082726752723492e-48
43.07473156903241 1.958990339940693e-48
43.125288765709676 1.243648546263666e-48
43.175845962386944 7.887350629877542e-49
43.22640315906421 4.9972691149887154e-49
43.27696035574148 3.1630236350371014e-49
43.32751755241875 2.0000472021884225e-49
43.37807474909602 1.2634153894885073e-49
43.42863194577329 7.972971083946424e-50
43.47918914245056 5.026461082819675e-50
43.529746339127826 3.165720501868057e-50
43.58030353580509 1.9918238224296013e-50
43.63086073248236 1.251979981451585e-50
43.68141792915963 7.861618342169353e-51
43.7319751258369 4.9316771377617155e-51
43.782532322514164 3.0906186893246527e-51
43.83308951919143 1.934925843148131e-51
43.8836467158687 1.210183794006524e-51
43.93420391254597 7.561473763131124e-52
43.984761109223236 4.719866069938433e-52
44.0353183059005 2.943208371828192e-52
44.08587550257777 1.8334980567439556e-52
44.13643269925504 1.1410587533101801e-52
44.18698989593231 7.094203934429409e-53
44.237547092609574 4.406232807480215e-53
44.28810428928684 2.7340050963534775e-53
44.33866148596411 1.6947252839286589e-53
44.38921868264138 1.0494636651597949e-53
44.439775879318645 6.492375258188224e-54
44.49033307599592 4.0124342620810636e-54
44.54089027267319 2.4773099979404973e-54
44.591447469350456 1.527991328628607e-54
44.642004666027724 9.415199632617144e-55
44.69256186270499 5.795705177926353e-55
44.74311905938226 3.564110387792483e-55
44.79367625605953 2.1895966349020373e-55
44.844233452736795 1.34383267415323e-55
44.89479064941406 8.239377189960233e-56
44.94534784609133 5.046748729502776e-56
44.9959050427686 3.0881407692065103e-56
45.046462239445866 1.8877766261725674e-56
45.097019436123134 1.1528484742208961e-56
45.1475766328004 7.033345677169347e-57
45.19813382947767 4.286667570985551e-57
45.24869102615494 2.6100315507077795e-57
45.299248222832205 1.58759534927989e-57
45.34980541950947 9.647215675571027e-58
45.40036261618674 5.856420695605954e-58
45.45091981286401 3.5516540337314585e-58
45.501477009541276 2.1517764570776128e-58
45.55203420621854 1.3023621244597064e-58
45.60259140289582 7.874708248576707e-59
45.653148599573086 4.756694904449186e-59
45.703705796250354 2.8704119516183825e-59
45.75426299292762 1.7304189871389173e-59
45.80482018960489 1.0421408576268607e-59
45.85537738628216 6.270030929325748e-60
45.905934582959425 3.7686087523215435e-60
45.95649177963669 2.2628748242448655e-60
46.00704897631396 1.3574008537734773e-60
46.05760617299123 8.134367968552454e-61
46.108163369668496 4.869760691820041e-61
46.158720566345764 2.9124570813995806e-61
46.20927776302303 1.740121438873e-61
46.2598349597003 1.0386463284026791e-61
46.31039215637757 6.1933258727491795e-62
46.360949353054835 3.6893366177339556e-62
46.4115065497321 2.195536907075556e-62
46.46206374640937 1.3052728680722073e-62
46.51262094308664 7.752289604326765e-63
46.563178139763906 4.599671064363792e-63
46.613735336441174 2.726413169881766e-63
46.66429253311844 1.614450284160659e-63
46.714849729795716 9.550492978785942e-64
46.765406926472984 5.644104064301343e-64
46.81596412315025 3.3322098551464484e-64
46.86652131982752 1.9653404170890802e-64
46.91707851650479 1.1580074022304298e-64
46.967635713182055 6.816367460339562e-65
47.01819290985932 4.008323479362821e-65
47.06875010653659 2.354727413301673e-65
47.11930730321386 1.381931848930241e-65
47.169864499891126 8.102158244566193e-66
47.220421696568394 4.745510355785456e-66
47.27097889324566 2.776727355002247e-66
47.32153608992293 1.6231238568138047e-66
47.3720932866002 9.478468965887024e-67
47.422650483277465 5.529588749916457e-67
47.47320767995473 3.2226681160059174e-67
47.523764876632 1.876317982445253e-67
47.57432207330927 1.0913534064555192e-67
47.624879269986536 6.3415071276189045e-68
47.675436466663804 3.681185227342632e-68
47.72599366334107 2.134769381407765e-68
47.77655086001834 1.2367512809667469e-68
47.82710805669561 7.157838273589318e-69
47.87766525337288 4.138562358047044e-69
47.92822245005015 2.390480658484995e-69
47.97877964672742 1.3793963547974812e-69
48.029336843404685 7.95171897105962e-70
48.07989404008195 4.579320927562853e-70
48.13045123675922 2.6345670005595322e-70
48.18100843343649 1.5142079559848022e-70
48.23156563011376 8.69420565254596e-71
48.282122826791024 4.987034846675166e-71
48.33268002346829 2.8577419230028044e-71
48.38323722014556 1.635956373747724e-71
48.43379441682283 9.35596394050295e-72
48.484351613500095 5.345317045632309e-72
48.53490881017736 3.050889714623797e-72
48.58546600685463 1.7395930227155564e-72
48.6360232035319 9.909161678452365e-73
48.686580400209166 5.638898544865845e-73
48.737137596886434 3.205676963059753e-73
48.7876947935637 1.8205949792145083e-73
48.83825199024097 1.0329398541108164e-73
48.88880918691824 5.854702566860344e-74
48.939366383595505 3.3151466771790395e-74
48.98992358027278 1.8752914301197922e-74
49.04048077695005 1.059748714921942e-74
49.091037973627316 5.982808986247454e-75
49.14159517030458 3.3742362361750227e-75
49.19215236698185 1.9011393096874323e-75
49.24270956365912 1.070090497787095e-75
49.29326676033639 6.017210192307601e-76
49.343823957013655 3.3801655123711346e-76
49.39438115369092 1.896919317681426e-76
49.44493835036819 1.0634764110127364e-76
49.49549554704546 5.9562781739986e-77
49.546052743722726 3.3326537334065383e-77
49.59660994039999 1.8628312780563376e-77
49.64716713707726 1.0402194250097018e-77
49.69772433375453 5.802892252052486e-78
49.7482815304318 3.233941524932897e-78
49.798838727109064 1.8004784519089386e-78
49.84939592378633 1.0014097197816574e-78
49.8999531204636 5.564213501259402e-79
49.95051031714087 3.0886157238046617e-79
50.001067513818136 1.7127425197594577e-79
50.0516247104954 9.488299610626742e-80
50.10218190717268 5.251130475143223e-80
50.152739103849946 2.9032560376249077e-80
50.203296300527214 1.603562809745908e-80
50.25385349720448 8.848195749604075e-81
50.30441069388175 4.877435979723774e-81
50.35496789055902 2.6859414556882193e-81
50.405525087236285 1.4776433240873037e-81
50.45608228391355 8.12102408968601e-82
50.50663948059082 4.458821540573291e-82

==> data/error_dist/mivolo.dat <==
0.0 0.0729540173797679
0.05055719667726809 0.07489776822119323
0.10111439335453618 0.07683066341909539
0.15167159003180425 0.07874991874960666
0.20222878670907235 0.08065277794844124
0.25278598338634045 0.08253652269255095
0.3033431800636085 0.08439848232104231
0.3539003767408766 0.08623604323112778
0.4044575734181447 0.0880466578878394
0.4550147700954128 0.08982785338977144
0.5055719667726809 0.09157723953726359
0.556129163449949 0.0932925163540824
0.606686360127217 0.09497148101880938
0.6572435568044851 0.09661203416769427
0.7078007534817532 0.09821218553666133
0.7583579501590213 0.0997700589163624
0.8089151468362894 0.10128389640060005
0.8594723435135575 0.10275206191502025
0.9100295401908256 0.10417304401960914
0.9605867368680937 0.10554545798516579
1.0111439335453618 0.10686804715044923
1.0617011302226298 0.10813968357308475
1.112258326899898 0.10935936799343977
1.162815523577166 0.1105262291364993
1.213372720254434 0.11163952238222387
1.2639299169317022 0.11269862783986165
1.3144871136089702 0.1137030478662055
1.3650443102862384 0.11465240407174684
1.4156015069635064 0.11554643386204708
1.4661587036407746 0.11638498656441985
1.5167159003180426 0.11716801919212719
1.5672730969953108 0.1178955918997573
1.6178302936725788 0.11856786318423697
1.6683874903498468 0.1191850848860791
1.718944687027115 0.11974759704493239
1.769501883704383 0.12025582266237024
1.8200590803816512 0.12071026242308991
1.8706162770589192 0.1211114894233884
1.9211734737361874 0.12146014395295017
1.9717306704134554 0.1217569283726616
2.0222878670907236 0.12200260212746095
2.0728450637679914 0.12219797692914655
2.1234022604452596 0.12234391213970683
2.173959457122528 0.12244131038113994
2.224516653799796 0.12249111339300628
2.275073850477064 0.12249429815411478
2.325631047154332 0.12245187327991999
2.3761882438316 0.12236487570242253
2.426745440508868 0.12223436763470409
2.477302637186136 0.1220614338177532
2.5278598338634044 0.12184717904300543
2.5784170305406726 0.1215927259400754
2.6289742272179404 0.1212992130155809
2.6795314238952086 0.12096779292572561
2.730088620572477 0.12059963096254482
2.780645817249745 0.12019590373135015
2.831203013927013 0.11975779799505414
2.881760210604281 0.1192865096596499
2.932317407281549 0.11878324287421453
2.982874603958817 0.11824920921837566
3.033431800636085 0.11768562695022303
3.0839889973133534 0.11709372028815271
3.1345461939906216 0.11647471870105189
3.1851033906678894 0.11582985618258335
3.2356605873451576 0.11516037048701364
3.286217784022426 0.11446750230607874
3.3367749806996936 0.11375249436869407
3.387332177376962 0.11301659044787578
3.43788937405423 0.11226103426199122
3.488446570731498 0.11148706826036957
3.539003767408766 0.11069593228626172
3.589560964086034 0.10988886211320203
3.6401181607633024 0.10906708785382138
3.69067535744057 0.10823183224315037
3.7412325541178384 0.10738430880130956
3.7917897507951066 0.10652571988321799
3.842346947472375 0.10565725462549884
3.8929041441496426 0.10478008680310022
3.943461340826911 0.10389537261023991
3.994018537504179 0.10300424838210649
4.044575734181447 0.10210782827529234
4.095132930858715 0.10120720192616005
4.145690127535983 0.10030343210727845
4.196247324213251 0.0993975524026579
4.246804520890519 0.09849056492282131
4.297361717567788 0.09758343808071451
4.347918914245056 0.09667710444915689
4.398476110922323 0.09577245871991819
4.449033307599592 0.09487035578364653
4.49959050427686 0.09397160894875163
4.550147700954128 0.09307698831601462
4.600704897631396 0.092187219324156
4.651262094308664 0.09130298147990637
4.701819290985932 0.09042490728427616
4.7523764876632 0.0895535813647825
4.802933684340468 0.0886895398213752
4.853490881017736 0.08783326979173085
4.904048077695005 0.0869852092395057
4.954605274372272 0.08614574696706881
5.005162471049541 0.08531522285219419
5.055719667726809 0.08449392830623456
5.106276864404077 0.08368210694939862
5.156834061081345 0.08287995549698617
5.207391257758613 0.08208762484876948
5.257948454435881 0.0813052213721961
5.308505651113149 0.08053280836870735
5.359062847790417 0.07977040771126635
5.409620044467685 0.07901800164012865
5.460177241144954 0.07827553470301536
5.510734437822221 0.07754291582513013
5.56129163449949 0.07682002049391867
5.611848831176758 0.07610669304308394
5.662406027854026 0.07540274902014495
5.712963224531294 0.0747079776217495
5.763520421208562 0.07402214418101252
5.81407761788583 0.07334499269135351
5.864634814563098 0.07267624835160244
5.915192011240366 0.07201562011757896
5.965749207917634 0.07136280324585086
6.016306404594903 0.07071748181597738
6.06686360127217 0.07007933121820345
6.117420797949438 0.06944802059429273
6.167977994626707 0.06882321521995216
6.218535191303975 0.06820457881809856
6.269092387981243 0.06759177579304078
6.319649584658511 0.06698447337649181
6.370206781335779 0.06638234367715687
6.420763978013047 0.06578506562649507
6.471321174690315 0.06519232681407855
6.521878371367583 0.06460382520678755
6.572435568044852 0.06401927074688382
6.622992764722119 0.06343838682478146
6.673549961399387 0.06286091162308251
6.724107158076656 0.062286599329174214
6.774664354753924 0.061715221214385295
6.825221551431192 0.0611465665783638
6.87577874810846 0.060580443557987945
6.926335944785728 0.06001667980073764
6.976893141462996 0.05945512300303607
7.027450338140264 0.058895641314647695
7.078007534817532 0.058338123610749894
7.128564731494801 0.05778247963381708
7.179121928172068 0.0572286400079521
7.229679124849336 0.056676556128770865
7.280236321526605 0.05612619993240771
7.330793518203873 0.05557756354763574
7.38135071488114 0.055030658835521565
7.431907911558409 0.05448551682142181
7.482465108235677 0.053942187024514636
7.533022304912945 0.05340073669041032
7.583579501590213 0.052861249932724924
7.634136698267481 0.05232382678981503
7.68469389494475 0.05178858220316608
7.735251091622017 0.05125564492418698
7.785808288299285 0.0507251563564126
7.836365484976554 0.05019726934032526
7.886922681653822 0.049672146888192145
7.937479878331089 0.049149960876464754
7.988037075008358 0.048630890703416196
8.038594271685627 0.04811512191976866
8.089151468362894 0.047602844840125086
8.139708665040162 0.04709425314302845
8.19026586171743 0.0465895424674537
8.240823058394698 0.04608890901348094
8.291380255071966 0.04559254815479854
8.341937451749235 0.04510065307055568
8.392494648426503 0.04461341340390843
8.44305184510377 0.04413101395439792
8.493609041781038 0.04365363341105787
8.544166238458306 0.043181443132864046
8.594723435135576 0.042714605982832214
8.645280631812843 0.04225327522172442
8.695837828490111 0.04179759346695384
8.746395025167379 0.04134769172187091
8.796952221844647 0.040903688480195925
8.847509418521915 0.04046568890990796
8.898066615199184 0.04003378412043337
8.948623811876452 0.03960805051648804
8.99918100855372 0.039188549241428186
9.049738205230987 0.03877532571244908
9.100295401908255 0.03836840924944507
9.150852598585525 0.037967812798819355
9.201409795262792 0.037573532752992224
9.25196699194006 0.037185548865828616
9.302524188617328 0.036803824263666074
9.353081385294596 0.03642830555110354
9.403638581971864 0.036058923010186025
9.454195778649133 0.03569559089111313
9.5047529753264 0.035338207792103005
9.555310172003669 0.034986657125558214
9.605867368680936 0.034640807667220566
9.656424565358204 0.03430051418455771
9.706981762035472 0.03396561814020254
9.757538958712741 0.03363594846587221
9.80809615539001 0.03331132240182654
9.858653352067277 0.03299154639658441
9.909210548744545 0.03267641706131123
9.959767745421813 0.03236572217301433
10.010324942099082 0.03205924172044305
10.06088213877635 0.031756748986387924
10.111439335453618 0.03145801165990299
10.161996532130885 0.03116279297185069
10.212553728808153 0.03087085284707733
10.263110925485421 0.030581949066479465
10.31366812216269 0.030295838432212594
10.364225318839958 0.030012277929324458
10.414782515517226 0.02973102587717107
10.465339712194494 0.029451843064083407
10.515896908871762 0.029174493858907215
10.566454105549031 0.028898747293227785
10.617011302226299 0.028624378108323457
10.667568498903567 0.028351167761151905
10.718125695580834 0.0280789053839775
10.768682892258102 0.02780738869257376
10.81924008893537 0.027536424838301266
10.86979728561264 0.02726583119974736
10.920354482289907 0.02699543611002686
10.970911678967175 0.026725079516281943
11.021468875644443 0.02645461356836877
11.07202607232171 0.026183903134192492
11.12258326899898 0.025912826239629563
11.173140465676248 0.025641274431470802
11.223697662353516 0.025369153062310284
11.274254859030783 0.0250963814968059
11.324812055708051 0.024822893239228015
11.375369252385319 0.024548635982706853
11.425926449062588 0.02427357158106611
11.476483645739856 0.02399767594460153
11.527040842417124 0.023720938861613694
11.577598039094392 0.023443363747940257
11.62815523577166 0.023164967327146898
11.678712432448929 0.022885779244421516
11.729269629126197 0.022605841617582865
11.779826825803465 0.022325208528947177
11.830384022480732 0.022043945462096738
11.880941219158 0.021762128687870995
11.931498415835268 0.021479844604130913
11.982055612512537 0.02119718903405577
12.032612809189805 0.020914266487892522
12.083170005867073 0.02063118939321211
12.13372720254434 0.020348077298818962
12.184284399221609 0.020065056057517138
12.234841595898876 0.0197822569929571
12.285398792576146 0.019499816055775415
12.335955989253414 0.019217872974186225
12.386513185930681 0.01893657040410491
12.43707038260795 0.01865605308376603
12.487627579285217 0.018376466997654658
12.538184775962486 0.018097958554394573
12.588741972639754 0.017820673783035226
12.639299169317022 0.01754475755195533
12.68985636599429 0.01727035281435009
12.740413562671558 0.016997599884003164
12.790970759348825 0.016726635744756926
12.841527956026095 0.016457593396795197
12.892085152703363 0.016190601242538738
12.94264234938063 0.015925782514632572
12.993199546057898 0.015663254748175304
13.043756742735166 0.015403129299005516
13.094313939412435 0.015145510909528837
13.144871136089703 0.014890497323233375
13.195428332766971 0.014638178948713375
13.245985529444239 0.014388638573696055
13.296542726121507 0.0141419511292519
13.347099922798774 0.013898183504064314
13.397657119476044 0.013657394408340203
13.448214316153312 0.013419634286667075
13.49877151283058 0.013184945278857123
13.549328709507847 0.012953361227573802
13.599885906185115 0.01272490773130881
13.650443102862384 0.01249960224106712
13.701000299539652 0.012277454198929283
13.75155749621692 0.012058465216490231
13.802114692894188 0.011842629291023858
13.852671889571456 0.011629933057093684
13.903229086248723 0.011420356071220513
13.953786282925993 0.01121387112712651
14.00434347960326 0.011010444599005274
14.054900676280528 0.010810036810212139
14.105457872957796 0.01061260242473358
14.156015069635064 0.010418090858773278
14.206572266312332 0.01022644670978668
14.257129462989601 0.0100376102003035
14.307686659666869 0.009851517633897942
14.358243856344137 0.00966810186069667
14.408801053021405 0.009487292749856784
14.459358249698672 0.009309017666493925
14.509915446375942 0.009133201950598547
14.56047264305321 0.008959769395540912
14.611029839730477 0.008788642723833796
14.661587036407745 0.00861974405789495
14.712144233085013 0.008452995383627152
14.76270142976228 0.008288319004713924
14.81325862643955 0.008125637985610284
14.863815823116818 0.007964876581292519
14.914373019794086 0.007805960651916864
14.964930216471354 0.007648818060625807
15.015487413148621 0.007493379052830122
15.06604460982589 0.007339576615387776
15.116601806503159 0.007187346814195732
15.167159003180426 0.0070366291088083495
15.217716199857694 0.006887366642797009
15.268273396534962 0.006739506508670807
15.31883059321223 0.006592999986286871
15.3693877898895 0.00644780275379212
15.419944986566767 0.00630387507025776
15.470502183244035 0.006161181929290517
15.521059379921303 0.00601969318303531
15.57161657659857 0.005879383636118905
15.62217377327584 0.005740233109224621
15.672730969953108 0.005602226472135897
15.723288166630375 0.00546535364623767
15.773845363307643 0.0053296095766217876
15.824402559984911 0.0051949941741039184
15.874959756662179 0.0050615122276237295
15.925516953339448 0.004929173287667738
15.976074150016716 0.004797991521522359
16.026631346693982 0.00466798554133352
16.077188543371253 0.004539178206116688
16.12774574004852 0.004411596399025562
16.17830293672579 0.004285270781347869
16.228860133403057 0.004160235524851021
16.279417330080324 0.004036528024246422
16.329974526757592 0.003914188591678186
16.38053172343486 0.003793260135267734
16.431088920112128 0.003673787823858292
16.481646116789396 0.0035558187402020317
16.532203313466663 0.0034394015249149448
16.58276051014393 0.003324586013590313
16.633317706821202 0.003211422869508639
16.68387490349847 0.0030999632144103183
16.734432100175738 0.002990258259805288
16.784989296853006 0.0028823589412821896
16.835546493530273 0.0027763155582466014
16.88610369020754 0.0026721774214648756
16.93666088688481 0.002569992510716627
16.987218083562077 0.002469807144765704
17.037775280239345 0.0023716656657472818
17.088332476916612 0.002275610139938782
17.13888967359388 0.0021816800767355277
17.18944687027115 0.0020899121674902705
17.24000406694842 0.0020003400457004753
17.290561263625687 0.0019129940698401156
17.341118460302955 0.00182790112993651
17.391675656980222 0.0017450844787882957
17.44223285365749 0.0016645635885114082
17.492790050334758 0.0015863540328873384
17.543347247012026 0.0015104673957745194
17.593904443689294 0.0014369112056317756
17.64446164036656 0.0013656888959943186
17.69501883704383 0.00129679979154012
17.7455760337211 0.001230239119189623
17.796133230398368 0.0011659980434964219
17.846690427075636 0.0011040637254126396
17.897247623752904 0.001044419403351874
17.94780482043017 0.0009870444953258076
17.99836201710744 0.000931914720799538
18.048919213784707 0.0008790022407958935
18.099476410461975 0.0008282758146814553
18.150033607139243 0.0007797009719870862
18.20059080381651 0.0007332401975537464
18.251148000493778 0.000688853128250352
18.30170519717105 0.0006464967594841891
18.352262393848317 0.0006061256597155531
18.402819590525585 0.0005676921911962609
18.453376787202853 0.0005311467351758475
18.50393398388012 0.0004964379198584417
18.554491180557388 0.0004635128494467334
18.605048377234656 0.00043231733267575076
18.655605573911924 0.0004027961093171422
18.70616277058919 0.0003748930732228825
18.75671996726646 0.00034855149057449775
18.807277163943727 0.00032371421210841396
18.857834360621 0.00030032387819855095
18.908391557298266 0.000278323115792257
18.958948753975534 0.0002576547263136801
19.0095059506528 0.0002382618637683512
19.06006314733007 0.00022008820240271027
19.110620344007337 0.00020307809339128031
19.161177540684605 0.00018717671014104094
19.211734737361873 0.00017233018191616705
19.26229193403914 0.0001584857155956512
19.31284913071641 0.0001455917054806118
19.363406327393676 0.00013359783116652396
19.413963524070944 0.00012245514358750882
19.464520720748215 0.00011211613942474255
19.515077917425483 0.00010253482414850928
19.56563511410275 9.366676403316433e-05
19.61619231078002 8.546912754615828e-05
19.666749507457286 7.790071656610533e-05
19.717306704134554 7.092198793082102e-05
19.76786390081182 6.449506585430092e-05
19.81842109748909 5.8583745782025834e-05
19.868978294166357 5.315349027700353e-05
19.919535490843625 4.8171417544918e-05
19.970092687520893 4.360628321605829e-05
20.020649884198164 3.942845600476263e-05
20.071207080875432 3.560988786441399e-05
20.1217642775527 3.212407924805194e-05
20.172321474229967 2.894604007195568e-05
20.222878670907235 2.6052246962608577e-05
20.273435867584503 2.3420597346827855e-05
20.32399306426177 2.1030360921048297e-05
20.37455026093904 1.886212900930874e-05
20.425107457616306 1.6897762290906238e-05
20.475664654293574 1.5120337348427795e-05
20.526221850970842 1.3514092455413603e-05
20.576779047648113 1.2064372990659448e-05
20.62733624432538 1.0757576833540345e-05
20.67789344100265 9.581100062081773e-06
20.728450637679916 8.523283243162677e-06
20.779007834357184 7.57335857248346e-06
20.829565031034452 6.721398091041649e-06
20.88012222771172 5.958263175045901e-06
20.930679424388988 5.2755554676530635e-06
20.981236621066255 4.665569393789074e-06
21.031793817743523 4.1212463737362495e-06
21.08235101442079 3.6361308272277163e-06
21.132908211098062 3.2043280375523844e-06
21.18346540777533 2.8204639246766806e-06
21.234022604452598 2.4796467576508284e-06
21.284579801129865 2.17743081958073e-06
21.335136997807133 1.909782023185865e-06
21.3856941944844 1.6730454613912377e-06
21.43625139116167 1.4639148654590378e-06
21.486808587838937 1.279403932788472e-06
21.537365784516204 1.116819477623553e-06
21.587922981193472 9.73736350423316e-07
21.63848017787074 8.479740654787966e-07
21.68903737454801 7.375750714111376e-07
21.73959457122528 6.407845953603828e-07
21.790151767902547 5.560319888772795e-07
21.840708964579814 4.81913501665191e-07
21.891266161257082 4.1717640829005804e-07
21.94182335793435 3.60704412692114e-07
21.992380554611618 3.115042557036123e-07
22.042937751288886 2.6869345171800974e-07
22.093494947966153 2.314890820866671e-07
22.14405214464342 1.9919757466407216e-07
22.19460934132069 1.7120540111110203e-07
22.24516653799796 1.4697062603306152e-07
22.295723734675228 1.2601524471557708e-07
22.346280931352496 1.07918249072647e-07
22.396838128029763 9.230936438874076e-08
22.44739532470703 7.886340247706355e-08
22.4979525213843 6.729517995075586e-08
22.548509718061567 5.7354953379194146e-08
22.599066914738835 4.882432614872601e-08
22.649624111416102 4.151258484140109e-08
22.70018130809337 3.5253425865857796e-08
22.750738504770638 2.990203590440727e-08
22.80129570144791 2.533249246591098e-08
22.851852898125177 2.1435453444592038e-08
22.902410094802445 1.8116107072604126e-08
22.952967291479712 1.5292356013538243e-08
23.00352448815698 1.2893211571761465e-08
23.054081684834248 1.0857376087138243e-08
23.104638881511516 9.131993546445984e-09
23.155196078188784 7.671550273214464e-09
23.20575327486605 6.436909259501253e-09
23.25631047154332 5.394463279885778e-09
23.306867668220587 4.51539338414048e-09
23.357424864897858 3.775020705594281e-09
23.407982061575126 3.152240752583082e-09
23.458539258252394 2.6290304763171202e-09
23.50909645492966 2.19001943593118e-09
23.55965365160693 1.8221173164408064e-09
23.610210848284197 1.5141909038573442e-09
23.660768044961465 1.2567843897872398e-09
23.711325241638733 1.041877571318497e-09
23.761882438316 8.626771365641909e-10
23.812439634993268 7.134367873694226e-10
23.862996831670536 5.893024536352923e-10
23.913554028347804 4.861793034523523e-10
23.964111225025075 4.00617654475521e-10
24.014668421702343 3.297152491368196e-10
24.06522561837961 2.7103367352081963e-10
24.11578281505688 2.2252698087266474e-10
24.166340011734146 1.824808293409962e-10
24.216897208411414 1.494606629744136e-10
24.26745440508868 1.222676582205712e-10
24.31801160176595 9.990132799786796e-11
24.368568798443217 8.152782435493427e-11
24.419125995120485 6.645311110777196e-11
24.469683191797753 5.4100291738444e-11
24.520240388475024 4.399047714180694e-11
24.57079758515229 3.5726664220011375e-11
24.62135478182956 2.8980171377820918e-11
24.671911978506827 2.3479242035272375e-11
24.722469175184095 1.8999483571938355e-11
24.773026371861363 1.535585773961943e-11
24.82358356853863 1.239598049693493e-11
24.8741407652159 9.994525288979551e-12
24.924697961893166 8.048554777515567e-12
24.975255158570434 6.473632591927068e-12
25.0258123552477 5.2005894077472765e-12
25.076369551924973 4.172837085328261e-12
25.12692674860224 3.344141169185717e-12
25.17748394527951 2.676776154587577e-12
25.228041141956776 2.139999917143356e-12
25.278598338634044 1.7087938736886235e-12
25.329155535311312 1.3628240591999058e-12
25.37971273198858 1.0855855904953774e-12
25.430269928665847 8.636991381301145e-13
25.480827125343115 6.863332114121003e-13
25.531384322020383 5.447304226539371e-13
25.58194151869765 4.318195600184538e-13
25.632498715374922 3.4189837024722726e-13
25.68305591205219 2.703745244095788e-13
25.733613108729458 2.1355438947749026e-13
25.784170305406725 1.6847102240964057e-13
25.834727502083993 1.3274429798700562e-13
25.88528469876126 1.0446732482697393e-13
25.93584189543853 8.211433643941328e-14
25.986399092115796 6.446610023873651e-14
26.036956288793064 5.054959610070157e-14
26.087513485470332 3.958930179765919e-14
26.1380706821476 3.096790602446283e-14
26.18862787882487 2.4194668004760155e-14
26.23918507550214 1.8879970314728086e-14
26.289742272179407 1.4714880685294856e-14
26.340299468856674 1.1454759255796522e-14
26.390856665533942 8.906128481380708e-15
26.44141386221121 6.916170658947372e-15
26.491971058888478 5.364338660472375e-15
26.542528255565745 4.155663782252706e-15
26.593085452243013 3.2154246362937438e-15
26.64364264892028 2.4849060338767586e-15
26.69419984559755 1.9180295710047763e-15
26.74475704227482 1.4786803695705265e-15
26.795314238952088 1.1385890059630242e-15
26.845871435629356 8.756555886961062e-16
26.896428632306623 6.726254729628067e-16
26.94698582898389 5.160442411430245e-16
26.99754302566116 3.9543416618513777e-16
27.048100222338427 3.026460880202926e-16
27.098657419015694 2.3135002432679646e-16
27.149214615692962 1.7663535528184713e-16
27.19977181237023 1.3469743206192083e-16
27.250329009047498 1.0259225628323255e-16
27.30088620572477 7.804470139873439e-17
27.351443402402037 5.929879042560405e-17
27.402000599079305 4.50009630382431e-17
27.452557795756572 3.410918446228662e-17
27.50311499243384 2.5822269593946142e-17
27.553672189111108 1.952499930151725e-17
27.604229385788376 1.4745556825699048e-17
27.654786582465643 1.1122562504938829e-17
27.70534377914291 8.37957619698878e-18
27.75590097582018 6.30540184392098e-18
27.806458172497447 4.7388939968430134e-18
27.857015369174718 3.5572527443224054e-18
27.907572565851986 2.6670180240057186e-18
27.958129762529254 1.99714994073178e-18
28.00868695920652 1.493718917304477e-18
28.05924415588379 1.115836527044737e-18
28.109801352561057 8.325412206168795e-19
28.160358549238325 6.204180020558006e-19
28.210915745915592 4.617814740486521e-19
28.26147294259286 3.432907375705229e-19
28.312030139270128 2.5489488863987357e-19
28.362587335947396 1.8903125799639283e-19
28.413144532624663 1.4001661539482764e-19
28.463701729301935 1.035855020061911e-19
28.514258925979203 7.654059259217839e-20
28.56481612265647 5.648824827237943e-20
28.615373319333738 4.163876429332051e-20
28.665930516011006 3.065568273421835e-20
28.716487712688274 2.2542266751990204e-20
28.76704490936554 1.6556083385685228e-20
28.81760210604281 1.2144819119448968e-20
28.868159302720077 8.8981130542675e-21
28.918716499397345 6.5114574559432174e-21
28.969273696074612 4.759177603970468e-21
29.019830892751884 3.474233720569542e-21
29.07038808942915 2.5331421520873144e-21
29.12094528610642 1.8447329340183287e-21
29.171502482783687 1.3417785579145451e-21
29.222059679460955 9.747687500070353e-22
29.272616876138223 7.072871208096755e-22
29.32317407281549 5.125819416645805e-22
29.373731269492758 3.710259205454049e-22
29.424288466170026 2.682369461957954e-22
29.474845662847294 1.9368961432244686e-22
29.52540285952456 1.3969069049656773e-22
29.575960056201833 1.0062409406069262e-22
29.6265172528791 7.23952196849003e-23
29.67707444955637 5.2022495731161787e-23
29.727631646233636 3.733755371084404e-23
29.778188842910904 2.676541120769872e-23
29.82874603958817 1.9163523366490972e-23
29.87930323626544 1.3704089317364553e-23
29.929860432942707 9.7880995628324e-24
29.980417629619975 6.982644830568556e-24
30.030974826297243 4.975249920547933e-24
30.08153202297451 3.540651842545699e-24
30.13208921965178 2.516662158065907e-24
30.18264641632905 1.786652060722328e-24
30.233203613006317 1.2668594053034e-24
30.283760809683585 8.972019811129614e-25
30.334318006360853 6.346370097609156e-25
30.38487520303812 4.483673008586954e-25
30.43543239971539 3.163849631228547e-25
30.485989596392656 2.2298266453469774e-25
30.536546793069924 1.5696388158430025e-25
30.58710398974719 1.103574663028146e-25
30.63766118642446 7.749560496959579e-26
30.68821838310173 5.435328347770368e-26
30.738775579779 3.807569646009384e-26
30.789332776456266 2.6640556042539114e-26
30.839889973133534 1.8617101725232735e-26
30.890447169810802 1.2994339666406846e-26
30.94100436648807 9.058780021545687e-27
30.991561563165337 6.30751899846136e-27
31.042118759842605 4.38652667950211e-27
31.092675956519873 3.0468869199507274e-27
31.14323315319714 2.1138066040376478e-27
31.19379034987441 1.4646960704834256e-27
31.24434754655168 1.0136852654806042e-27
31.294904743228948 7.006999748655286e-28
31.345461939906215 4.8376497304295065e-28
31.396019136583483 3.33587745154368e-28
31.44657633326075 2.2975189618676295e-28
31.49713352993802 1.5804525783256692e-28
31.547690726615286 1.0858683679125398e-28
31.598247923292554 7.451543515229139e-29
31.648805119969822 5.107268010972794e-29
31.69936231664709 3.4962654745217654e-29
31.749919513324357 2.390526157877571e-29
31.80047671000163 1.6325103531261838e-29
31.851033906678897 1.1135038755786758e-29
31.901591103356164 7.585790878159523e-30
31.952148300033432 5.1615880849405836e-30
32.002705496710696 3.507835054842476e-30
32.053262693387964 2.3810489707460497e-30
32.10381989006524 1.6142501450191963e-30
32.15437708674251 1.0930667481890435e-30
32.204934283419774 7.392577291090136e-31
32.25549148009704 4.9936535254169645e-31
32.30604867677431 3.3691029368461025e-31
32.35660587345158 2.2703012857129293e-31
32.407163070128846 1.528009486705726e-31
32.45772026680611 1.0271691005508518e-31
32.50827746348338 6.896538774396244e-32
32.55883466016065 4.624808535589826e-32
32.60939185683792 3.097630936358383e-32
32.659949053515184 2.0722346307839856e-32
32.71050625019245 1.3845910515103205e-32
32.76106344686972 9.240116616630268e-33
32.81162064354699 6.158950627587896e-33
32.862177840224255 4.1002405005145126e-33
32.91273503690152 2.726373033518428e-33
32.96329223357879 1.810650219530645e-33
33.01384943025606 1.2010392025913176e-33
33.06440662693333 7.957069331030607e-34
33.114963823610594 5.26529172155117e-34
33.16552102028786 3.4798864337447936e-34
33.21607821696514 2.297106022720206e-34
33.266635413642405 1.5145037272829202e-34
33.31719261031967 9.973164645858803e-35
33.36774980699694 6.559473279530378e-35
33.41830700367421 4.309017736376414e-35
33.468864200351476 2.8272286419203777e-35
33.519421397028744 1.8527504087881874e-35
33.56997859370601 1.2126800670717502e-35
33.62053579038328 7.927730822933075e-36
33.67109298706055 5.176364946800522e-36
33.721650183737815 3.375780611219763e-36
33.77220738041508 2.198856442110967e-36
33.82276457709235 1.4305165045723375e-36
33.87332177376962 9.295274169109334e-37
33.923878970446886 6.032604722867513e-37
33.97443616712415 3.910397169752483e-37
34.02499336380142 2.531688123649194e-37
34.07555056047869 1.6370911957137613e-37
34.12610775715596 1.0573259116609244e-37
34.176664953833225 6.820531391082736e-38
34.22722215051049 4.3944131185641727e-38
34.27777934718776 2.8278533702179406e-38
34.328336543865035 1.8175494038909539e-38
34.3788937405423 1.1667797842720501e-38
34.42945093721957 7.481090366187579e-39
34.48000813389684 4.79086837293616e-39
34.530565330574106 3.0643397195440734e-39
34.581122527251374 1.9576403828898996e-39
34.63167972392864 1.2491145094866021e-39
34.68223692060591 7.960583901069524e-40
34.73279411728318 5.06711694843578e-40
34.783351313960445 3.2214416150320743e-40
34.83390851063771 2.045563351757275e-40
34.88446570731498 1.2973254464798298e-40
34.93502290399225 8.217851171540628e-41
34.985580100669516 5.19925286106992e-41
35.036137297346784 3.2854657167656226e-41
35.08669449402405 2.0736061515516849e-41
35.13725169070132 1.307160566282323e-41
35.18780888737859 8.230096651931205e-42
35.238366084055855 5.1755232685779506e-42
35.28892328073312 3.2507002731165345e-42
35.33948047741039 2.0392615101399947e-42
35.39003767408766 1.2777392887440096e-42
35.440594870764926 7.996223193528187e-43
35.4911520674422 4.998053478798298e-43
35.54170926411947 3.1202559621698058e-43
35.592266460796736 1.945596949611875e-43
35.642823657474004 1.2116825783621355e-43
35.69338085415127 7.536994224524388e-44
35.74393805082854 4.682532854189455e-44
35.79449524750581 2.9056066164030604e-44
35.845052444183075 1.8008026875931025e-44
35.89560964086034 1.1147276568545987e-44
35.94616683753761 6.891991833233952e-45
35.99672403421488 4.2559259575095115e-45
36.047281230892146 2.6249238261323156e-45
36.097838427569414 1.6170098960586922e-45
36.14839562424668 9.949058448019634e-46
36.19895282092395 6.113988510437259e-46
36.24951001760122 3.752671818391121e-46
36.300067214278485 2.3005405087315173e-46
36.35062441095575 1.4086156702697546e-46
36.40118160763302 8.614468304762546e-47
36.45173880431029 5.261841608821681e-47
36.502296000987556 3.2101135568765126e-47
36.552853197664824 1.9560337859661296e-47
36.6034103943421 1.1904348696532422e-47
36.65396759101937 7.236161622897873e-48
36.704524787696634 4.393232711949701e-48
36.7550819843739 2.6639955204071963e-48
36.80563918105117 1.6134521979908315e-48
36.85619637772844 9.760050101978425e-49
36.906753574405705 5.896866860035838e-49
36.95731077108297 3.558475080303441e-49
37.00786796776024 2.1447657539692194e-49
37.05842516443751 1.2911275120465024e-49
37.108982361114776 7.763038418261429e-50
37.159539557792044 4.661950593207577e-50
37.21009675446931 2.796255999524015e-50
37.26065395114658 1.6751724514070347e-50
37.31121114782385 1.0023408883481626e-50
37.361768344501115 5.99024661518392e-51
37.41232554117838 3.5755865016500603e-51
37.46288273785565 2.1316858716570046e-51
37.51343993453292 1.269323894542115e-51
37.563997131210186 7.54909751435057e-52
37.614554327887454 4.484261660780353e-52
37.66511152456472 2.660481160619836e-52
37.715668721242 1.5765318924982607e-52
37.766225917919265 9.330795355658226e-53
37.81678311459653 5.515792237031946e-53
37.8673403112738 3.2566453401288003e-53
37.91789750795107 1.9204648450965167e-53
37.968454704628336 1.1311379913962468e-53
38.0190119013056 6.654235206337693e-54
38.06956909798287 3.909795452930661e-54
38.12012629466014 2.2944746167064575e-54
38.17068349133741 1.3448870408523482e-54
38.221240688014674 7.873388670438726e-55
38.27179788469194 4.603741224067103e-55
38.32235508136921 2.6886449054468597e-55
38.37291227804648 1.5683006507907524e-55
38.423469474723746 9.136892774756932e-56
38.47402667140101 5.316686647443632e-56
38.52458386807828 3.0899889911910693e-56
38.57514106475555 1.7936848101864254e-56
38.62569826143282 1.0399409008896097e-56
38.676255458110084 6.022052248169629e-57
38.72681265478735 3.483001887874506e-57
38.77736985146462 2.0120382439137332e-57
38.82792704814189 1.160892709029201e-57
38.87848424481916 6.689925273363701e-58
38.92904144149643 3.8505589855440186e-58
38.9795986381737 2.2136024422397986e-58
39.030155834850966 1.271009512022953e-58
39.080713031528234 7.289056338811279e-59
39.1312702282055 4.175102519464978e-59
39.18182742488277 2.3885608619090116e-59
39.23238462156004 1.3648307867685533e-59
39.282941818237305 7.789232006646966e-60
39.33349901491457 4.440008482582933e-60
39.38405621159184 2.527820844180002e-60
39.43461340826911 1.4374148004093146e-60
39.485170604946376 8.1637794721757e-61
39.53572780162364 4.630988981878178e-61
39.58628499830091 2.623792954488156e-61
39.63684219497818 1.484768366268589e-61
39.68739939165545 8.391917030575641e-62
39.737956588332715 4.737366530600562e-62
39.78851378500998 2.6710752560579983e-62
39.83907098168725 1.5042104160930563e-62
39.88962817836452 8.460662864378549e-63
39.940185375041786 4.7530624315415704e-63
39.99074257171906 2.6669567845664344e-63
40.04129976839633 1.494623370517995e-63
40.091856965073596 8.366058360312079e-64
40.142414161750864 4.677172005190275e-64
40.19297135842813 2.6116749531824845e-64
40.2435285551054 1.4565595237936904e-64
40.29408575178267 8.11354559512462e-65
40.344642948459935 4.51405093958883e-65
40.3952001451372 2.508392888803865e-65
40.44575734181447 1.392188355240927e-65
40.49631453849174 7.717448916740977e-66
40.546871735169006 4.272901296805017e-66
40.597428931846274 2.3628997090892034e-66
40.64798612852354 1.3050917596081935e-66
40.69854332520081 7.199629319728981e-67
40.74910052187808 3.966911913837916e-67
40.799657718555345 2.1830732480657988e-67
40.85021491523261 1.1999340827382026e-67
40.90077211190988 6.58748745609351e-68
40.95132930858715 3.6120648923828565e-68
41.001886505264416 1.9781745830759086e-68
41.052443701941684 1.0820492331181188e-68
41.10300089861896 5.91156890891442e-69
41.153558095296226 3.2257582881794905e-69
41.204115291973494 1.75806212570238e-69
41.25467248865076 9.569956081714311e-70
41.30522968532803 5.203062014045357e-70
41.3557868820053 2.8254094298665123e-70
41.406344078682565 1.532417521711631e-70
41.45690127535983 8.301300945047257e-71
41.5074584720371 4.491470365991811e-71
41.55801566871437 2.427192655942454e-71
41.608572865391636 1.3100663475396464e-71
41.659130062068904 7.062454499872542e-72
41.70968725874617 3.8026938787478303e-72
41.76024445542344 2.0450333698217104e-72
41.81080165210071 1.0984562469447187e-72
41.861358848777975 5.893027364157851e-73
41.91191604545524 3.157675395276423e-73
41.96247324213251 1.689934371289592e-73
42.01303043880978 9.03328111677614e-74
42.063587635487046 4.82274770505711e-74
42.114144832164314 2.57167978462585e-74
42.16470202884158 1.3696593595448732e-74
42.21525922551886 7.285872698875402e-75
42.265816422196124 3.8710066619417104e-75
42.31637361887339 2.0541851687202726e-75
42.36693081555066 1.0887510590502685e-75
42.41748801222793 5.763561375814366e-76
42.468045208905195 3.047379802359096e-76
42.51860240558246 1.6092946885188367e-76
42.56915960225973 8.488244909155539e-77
42.619716798937 4.4717092299115334e-77
42.67027399561427 2.352894969034545e-77
42.720831192291534 1.236530567675712e-77
42.7713883889688 6.490535104157964e-78
42.82194558564607 3.4027455924884687e-78
42.87250278232334 1.7817705964420827e-78
42.923059979000605 9.318530392287125e-79
42.97361717567787 4.8676169517901717e-79
43.02417437235514 2.5395612656451e-79
43.07473156903241 1.3233487899538023e-79
43.125288765709676 6.887526541042178e-80
43.175845962386944 3.580350769486181e-80
43.22640315906421 1.85892213572413e-80
43.27696035574148 9.639847237001844e-81
43.32751755241875 4.992895023575129e-81
43.37807474909602 2.5829027165049393e-81
43.42863194577329 1.3345565884956047e-81
43.47918914245056 6.887145671576242e-82
43.529746339127826 3.5498898284705006e-82
43.58030353580509 1.8275270396373716e-82
43.63086073248236 9.396931879507665e-83
43.68141792915963 4.8259373139027564e-83
43.7319751258369 2.4754297430812788e-83
43.782532322514164 1.2682149367506209e-83
43.83308951919143 6.489458412547315e-84
43.8836467158687 3.316632666861749e-84
43.93420391254597 1.6930103960979689e-84
43.984761109223236 8.631677517011725e-85
44.0353183059005 4.395457840267881e-85
44.08587550257777 2.2355601612892918e-85
44.13643269925504 1.1356432795362128e-85
44.18698989593231 5.7619679643556e-86
44.237547092609574 2.919934262383147e-86
44.28810428928684 1.4779122181167683e-86
44.33866148596411 7.471323401619729e-87
44.38921868264138 3.7724175989110335e-87
44.439775879318645 1.9024590591420785e-87
44.49033307599592 9.582618697872695e-88
44.54089027267319 4.820881162865804e-88
44.591447469350456 2.4223783438794717e-88
44.642004666027724 1.2157124241636453e-88
44.69256186270499 6.093868320391028e-89
44.74311905938226 3.050904451662133e-89
44.79367625605953 1.5255887529785964e-89
44.844233452736795 7.619380825710868e-90
44.89479064941406 3.8008017173956342e-90
44.94534784609133 1.8936690330069433e-90
44.9959050427686 9.423370604589812e-91
45.046462239445866 4.683621558362877e-91
45.097019436123134 2.3250411936407616e-91
45.1475766328004 1.1527970009725148e-91
45.19813382947767 5.7088463543829526e-92
45.24869102615494 2.823691211449404e-92
45.299248222832205 1.394952373380468e-92
45.34980541950947 6.882954343556551e-93
45.40036261618674 3.3920615810978785e-93
45.45091981286401 1.6696517536263737e-93
45.501477009541276 8.208454561723143e-94
45.55203420621854 4.0306049102185063e-94
45.60259140289582 1.9767529310017005e-94
45.653148599573086 9.682954337462347e-95
45.703705796250354 4.737363470053463e-95
45.75426299292762 2.3149353164615556e-95
45.80482018960489 1.1298332326838764e-95
45.85537738628216 5.5076097459344475e-96
45.905934582959425 2.6815463330781436e-96
45.95649177963669 1.3040095785492212e-96
46.00704897631396 6.333584780203913e-97
46.05760617299123 3.072498826941846e-97
46.108163369668496 1.4887000186630293e-97
46.158720566345764 7.204369724848068e-98
46.20927776302303 3.482235365013195e-98
46.2598349597003 1.681100130144614e-98
46.31039215637757 8.10592110346884e-99
46.360949353054835 3.9037724387546e-99
46.4115065497321 1.8777594028769903e-99
46.46206374640937 9.021291742632911e-100
46.51262094308664 4.328833092052523e-100
46.563178139763906 2.074656899347672e-100
46.613735336441174 9.931047496926338e-101
46.66429253311844 4.748070556368229e-101
46.714849729795716 2.2673188545641917e-101
46.765406926472984 1.081387551304048e-101
46.81596412315025 5.151378518578633e-102
46.86652131982752 2.4509750486942792e-102
46.91707851650479 1.1647364001739473e-102
46.967635713182055 5.528276252005033e-103
47.01819290985932 2.6207473557357804e-103
47.06875010653659 1.240891775918591e-103
47.11930730321386 5.868349712789107e-104
47.169864499891126 2.771860681553446e-104
47.220421696568394 1.3076759603752365e-104
47.27097889324566 6.16172359207235e-105
47.32153608992293 2.8998639003053867e-105
47.3720932866002 1.3630957048320971e-105
47.422650483277465 6.399534927231044e-106
47.47320767995473 3.000846692276821e-106
47.523764876632 1.4054407266729408e-106
47.57432207330927 6.574376787904341e-107
47.624879269986536 3.071637616104759e-107
47.675436466663804 1.4333712685753627e-107
47.72599366334107 6.68068112642561e-108
47.77655086001834 3.109969442552029e-108
47.82710805669561 1.445988474015415e-108
47.87766525337288 6.715013207716389e-109
47.92822245005015 3.114599731704432e-109
47.97877964672742 1.4428824236158406e-109
48.029336843404685 6.676255903465642e-110
48.07989404008195 3.085377708823272e-110
48.13045123675922 1.4241542513687412e-110
48.18100843343649 6.565670056625699e-111
48.23156563011376 3.0232524174610198e-111
48.282122826791024 1.3904106762316586e-111
48.33268002346829 6.386826366168371e-112
48.38323722014556 2.9302215348401644e-112
48.43379441682283 1.3427313615602251e-112
48.484351613500095 6.145413925265129e-113
48.53490881017736 2.8092247003168345e-113
48.58546600685463 1.2826115519365279e-113
48.6360232035319 5.8489397337578845e-114
48.686580400209166 2.6639893024109076e-114
48.737137596886434 1.2118842385564816e-114
48.7876947935637 5.506341321200418e-115
48.83825199024097 2.498840006412848e-115
48.88880918691824 1.1326275023521826e-115
48.939366383595505 5.127540343399407e-116
48.98992358027278 2.318485583999642e-116
49.04048077695005 1.0470635570460328e-116
49.091037973627316 4.722968176655534e-117
49.14159517030458 2.127797650336341e-117
49.19215236698185 9.574563003133745e-118
49.24270956365912 4.303094940723469e-118
49.29326676033639 1.9315956813004066e-118
49.343823957013655 8.660138823622101e-119
49.39438115369092 3.8779911415349707e-119
49.44493835036819 1.7344512676474836e-119
49.49549554704546 7.74801980483462e-120
49.546052743722726 3.4569466147193745e-120
49.59660994039999 1.5405221749636587e-120
49.64716713707726 6.856722384151874e-121
49.69772433375453 3.048165256422917e-121
49.7482815304318 1.3534237142419685e-121
49.798838727109064 6.002088373267464e-122
49.84939592378633 2.6585468620989536e-122
49.8999531204636 1.1761415292369381e-122
49.95051031714087 5.1969457191369856e-123
50.001067513818136 2.2935600063418305e-123
50.0516247104954 1.0109865177259879e-123
50.10218190717268 4.450962666400344e-124
50.152739103849946 1.957202986254453e-124
50.203296300527214 8.595895329506805e-125
50.25385349720448 3.770680178382947e-125
50.30441069388175 1.6520439925327134e-125
50.35496789055902 7.22931000990598e-126
50.405525087236285 3.159696870541198e-126
50.45608228391355 1.3793272682803938e-126
50.50663948059082 6.013987963203568e-127

==> data/misidentification/google_gemma-4-31B-it.dat <==
x agedb agedb-known agedb-unknown celebaKnown celebaUnknown fgnet hoverair
-31.07937545776367 4.890105718590452e-05 2.1330269052016422e-05 2.0501820643452677e-16 1.0459257731451809e-09 1.255771493748419e-16 6.94802142475298e-36 2.921813193879733e-89
-30.45781062733043 7.973875593518991e-05 4.229089943154813e-05 1.584895756268057e-15 4.98899724686696e-09 1.4845798176952145e-15 1.8286659446321362e-34 3.2343448709842286e-85
-29.836245796897195 0.00012409242863390703 7.796633832873267e-05 1.1373791594366265e-14 2.1659828910811813e-08 1.5767657044618567e-14 4.470314590038624e-33 2.8585949990639386e-81
-29.214680966463956 0.00018452581440400203 0.00013453275216268902 7.577319060147655e-14 8.563280927524455e-08 1.5047342939966609e-13 1.015014583012783e-31 2.017212497206669e-77
-28.593116136030716 0.0002626274554794224 0.0002193498121471926 4.686425097052233e-13 3.0849453514725617e-07 1.2904708166909044e-12 2.140607128459068e-30 1.1365374789471687e-73
-27.97155130559748 0.0003586224447362146 0.00034228281620409743 2.6908797564411995e-12 1.0135490721609827e-06 9.947379675198188e-12 4.1930703638163704e-29 5.1126897943423616e-70
-27.34998647516424 0.000471411523657131 0.0005189983130193948 1.4344481384527305e-11 3.0403485813034435e-06 6.893333798773444e-11 7.628828314364003e-28 1.836323983020919e-66
-26.728421644731 0.0005992202982394567 0.0007760194214336479 7.099465383064244e-11 8.33958464885278e-06 4.295481495800106e-10 1.2891814706836944e-26 5.266039747651019e-63
-26.106856814297764 0.0007408384149236155 0.0011555745791813094 3.262345601709395e-10 2.0960425172690802e-05 2.407548472611572e-09 2.023488832309636e-25 1.2057434817185409e-59
-25.485291983864524 0.0008971556276031635 0.001716769018057374 1.3919138242126829e-09 4.8404906487147294e-05 1.2141115910355262e-08 2.9499736870981672e-24 2.2042606880636263e-56
-24.863727153431284 0.0010724851564084042 0.002529767164924882 5.514281407854492e-09 0.00010308676003976183 5.510982863995085e-08 3.9945336896688496e-23 3.2174356287979675e-53
-24.24216232299805 0.0012751472609590705 0.0036622376284409365 2.02851385398978e-08 0.00020342284416508699 2.2526199887191223e-07 5.023943083523892e-22 3.74971061036516e-50
-23.62059749256481 0.0015170419251996183 0.005161442812687863 6.929481762885381e-08 0.0003741479734663492 8.296287748059597e-07 5.8688646691501385e-21 3.489227543365516e-47
-22.99903266213157 0.0018124044500629904 0.007038846870574294 2.198278659191668e-07 0.0006458724268307329 2.755054385747441e-06 6.367872580197959e-20 2.592435283515284e-44
-22.377467831698333 0.002176404211646015 0.009264764191213411 6.476727065855079e-07 0.0010543308012464765 8.257187997653082e-06 6.417497288569092e-19 1.5379352469426216e-41
-21.75590300126509 0.002624450273440051 0.011777604461950471 1.7723933449256134e-06 0.0016395110953283947 2.2362820703190473e-05 6.007147997161634e-18 7.284928955485967e-39
-21.134338170831853 0.003172829343131216 0.014506649969056843 4.505581013177274e-06 0.0024437183884992906 5.482029066741409e-05 5.22279083275242e-17 2.7553513453968222e-36
-20.512773340398617 0.0038406525244682518 0.017400926709007513 1.0641502569081717e-05 0.0035067079636994024 0.00012192204238005907 4.2176360808513335e-16 8.321514195031077e-34
-19.891208509965374 0.004652291268709862 0.02045177243221777 2.3357346126306958e-05 0.004857037024487012 0.0002468055116442155 3.1635045597413406e-15 2.0068430933820477e-31
-19.269643679532138 0.005638930308966276 0.02369569307789602 4.7661514936140674e-05 0.006501983942901273 0.0004567990295030948 2.2039500292459104e-14 3.864787198081918e-29
-18.648078849098898 0.006837881324311801 0.027189624066219414 9.046194377485986e-05 0.008421349132552158 0.0007778699464986731 1.4261670711898365e-13 5.9437254676881584e-27
-18.026514018665658 0.008288967523313257 0.030963242098695595 0.00015983148476166737 0.010570038736141395 0.0012289380958687107 8.5718889811551e-13 7.300263787867851e-25
-17.404949188232422 0.010028378978552353 0.03496792923832212 0.0002631952671072992 0.012890226912707824 0.0018204811594793474 4.785453718229968e-12 7.161404714483811e-23
-16.783384357799182 0.012081462104876395 0.039050021653179036 0.0004046726140052009 0.015329291155991739 0.00255977899314288 2.4815006907135752e-11 5.611523155953589e-21
-16.161819527365942 0.014456474125051922 0.042968814728894814 0.0005825556434855125 0.01785771466632959 0.003459596070254064 1.1952436233833555e-10 3.5127081364932865e-19
-15.540254696932706 0.017141131839665303 0.046458166908205235 0.0007884535380392114 0.020481344078312005 0.00454271986287124 5.347587080150645e-10 1.7569319373674455e-17
-14.918689866499466 0.02010286714634422 0.04930637947564128 0.0010093898730639365 0.02324241042666092 0.005836519209307749 2.2224449582931043e-09 7.022867797843923e-16
-14.297125036066227 0.023292429099377312 0.051417969252170306 0.0012328510879251178 0.026203777240827935 0.007358791193674397 8.580121918800769e-09 2.2441169243086202e-14
-13.67556020563299 0.02664935050495189 0.052830397090196345 0.0014529406719186165 0.029414856011926446 0.009102191273802344 3.077303076249955e-08 5.734719825291364e-13
-13.05399537519975 0.030107261491532193 0.053682128807576904 0.001674554365808342 0.03286826104963125 0.011024988730535836 1.0254091778133018e-07 1.1725521110575018e-11
-12.432430544766511 0.03359727535853774 0.05415058635766605 0.0019129331562135522 0.03646921483318087 0.013053300169251799 3.174864604794663e-07 1.9195299427322968e-10
-11.810865714333275 0.03704859157519617 0.05438783992009232 0.0021881563437361135 0.04004343785429906 0.015098456773556718 9.13538600851593e-07 2.518190183736923e-09
-11.189300883900035 0.040386732807233074 0.054476843922630316 0.0025169339629832256 0.04339349338681297 0.017090506900051892 2.4434621938931593e-06 2.6505568577206708e-08
-10.567736053466795 0.043531036869602364 0.054418322275162134 0.0029057507908986477 0.04638152466413241 0.01901989853447209 6.077266056209871e-06 2.2420947378368845e-07
-9.94617122303356 0.04639375023011246 0.05414598836097957 0.00334895865971925 0.04898933811556632 0.020967636528067504 1.4061869741600093e-05 1.5276270719674764e-06
-9.32460639260032 0.04888298643809655 0.0535601202634175 0.003833064718302376 0.051311145220615556 0.02310249983888572 3.0290363972224775e-05 8.409643149022844e-06
-8.70304156216708 0.050910751158581576 0.05256727361197577 0.004345463846513856 0.05347587665937266 0.025639024568283708 6.080042564950621e-05 3.756674576139001e-05
-8.081476731733844 0.052405320560701 0.05111550659472807 0.004883622132605085 0.055547081679324276 0.028771576920544537 0.00011387485735326854 0.00013698515657737108
-7.459911901300604 0.05332503690115334 0.04921746344735635 0.005460189280214699 0.057466838734607124 0.03261068345137707 0.00019937373910315382 0.0004110540382720125
-6.838347070867364 0.0536689778781382 0.04695621744380358 0.006101001155144152 0.05907816142448528 0.037142202900929684 0.00032712774861037787 0.0010260031043009153
-6.216782240434124 0.0534799321842008 0.04447119599704091 0.006836023077082202 0.060203971153240096 0.042216728161521895 0.0005047012105921055 0.0021598736783743763
-5.595217410000888 0.05283713347907203 0.041925738652294584 0.007686819032499704 0.060725737656553126 0.0475660303400665 0.0007353921328838646 0.0039016521050002756
-4.9736525795676485 0.051839772005330104 0.039464613205851505 0.008656424190076105 0.060615002351719814 0.05283834307875197 0.0010175743911322063 0.006181109470109473
-4.352087749134409 0.05058598299102878 0.03717617008313454 0.00972708174585804 0.05991042599809612 0.0576438611067911 0.001346092363831667 0.008841122085969867
-3.7305229187011726 0.04915405333884617 0.03507442831670571 0.01086790622231071 0.058667845878868564 0.06160491461118137 0.001715540488678208 0.011884995202184738
-3.108958088267933 0.04759186811003896 0.033108456171591166 0.01204955563431722 0.05692038657715863 0.06440885855000662 0.002124558852396789 0.01574673399027592
-2.487393257834693 0.04591733599466901 0.031193411155712822 0.013259004135739615 0.054672297994669584 0.06586131178000612 0.0025803929078779906 0.02125059517291299
-1.865828427401457 0.044128193756257934 0.02924762066899582 0.01450688530142259 0.05192737544135582 0.06593228320740809 0.003103769938074893 0.029045614287608986
-1.2442635969682172 0.04221622505607308 0.02721953565199922 0.015823339916673073 0.0487324005388766 0.06478174588594736 0.0037345689107082876 0.03888384482606623
-0.6226987665349775 0.04018000645656138 0.02509677244691805 0.017244235149499246 0.04520611159865906 0.06274789368973092 0.0045376867992290276 0.04958342980395059
-0.0011339361017412841 0.038031967593383335 0.02290005200869219 0.018794798474397464 0.041530454605884615 0.06028391876204208 0.005606081276320887 0.05997981222371122
0.6204308943314985 0.03579868841226911 0.020670610907370195 0.020479147246564865 0.037902769544224335 0.05784433970548245 0.007056007567689009 0.06988377561018774
1.2419957247647382 0.03351626166131608 0.01845861463322593 0.022281008663729784 0.034473448995783765 0.05575198266056706 0.00901023034666354 0.07976524673603333
1.8635605551979744 0.031223932255867805 0.016315502071140773 0.024174897156892788 0.03130501088577342 0.05410434850398546 0.011569263041341293 0.08943809144012858
2.4851253856312177 0.028958806329455796 0.014289413797726313 0.026141462482228407 0.02837501163413897 0.052772281650131224 0.01477683904085256 0.09745019961713841
3.106690216064454 0.026752890487295178 0.012421787421086624 0.028178484335130757 0.025615940905695165 0.05149408495089177 0.01859073965725609 0.10197150771476804
3.72825504649769 0.024632163065519005 0.01074404770277876 0.030300953314098152 0.022963023575971707 0.05000737973128373 0.02287111837617268 0.10212655116634944
4.349819876930933 0.022616599584714365 0.009274601709179172 0.032528660323204894 0.020382112734581286 0.048140263004303796 0.02739466311979904 0.09855864552480953
4.9713847073641695 0.020720226262263285 0.008017217157362307 0.03486547923456667 0.017870199549179223 0.04582117703326632 0.03189522653290952 0.09298549935420093
5.592949537797406 0.018950948876678232 0.006961943995000974 0.03727894261262904 0.01544129733072655 0.04302983456633883 0.036122019972671164 0.08709732652236146
6.214514368230649 0.017310521867848722 0.0060888626445862485 0.03969027197695817 0.013115362353306488 0.03974747302490397 0.03989802270002325 0.08159191410332484
6.836079198663885 0.015795219040442184 0.005373474901095012 0.04198277064131339 0.01091803170373598 0.03595119651023661 0.04315745316754537 0.07615038766206582
7.457644029097121 0.014397526601531898 0.004791534909921871 0.04403011651453511 0.008886084956810545 0.03165460578091302 0.04594526465698109 0.07016787455887631
8.079208859530365 0.013108719464144682 0.004321441962251903 0.0457368097835836 0.007068286741779117 0.02696139346466801 0.04837457575342041 0.06336051433107291
8.7007736899636 0.0119217501082376 0.00394377798933133 0.04707444923158991 0.005515562445149549 0.022090462302165718 0.050556060162550466 0.0558520770019574
9.322338520396837 0.010833628164562889 0.0036390580954343697 0.04809497568571893 0.004263059845484036 0.017348518372787378 0.05252831740150396 0.04795900168282283
9.94390335083008 0.009846457793802567 0.0033854101749682067 0.04890950408993681 0.003313033545693651 0.013056019472167897 0.05422095165028801 0.03997599201082721
10.565468181263316 0.008966548789059264 0.0031577494667198664 0.04963752011965297 0.0026281532605976076 0.009459138168347548 0.05546862112055259 0.0321236292772103
11.187033011696553 0.008201517655393339 0.0029294716612399165 0.05034810185380533 0.0021400085403267648 0.006669138139376286 0.05607037159497538 0.024638519511208577
11.808597842129796 0.007555963045162456 0.0026768026602959167 0.051021764538007226 0.001769960882574763 0.0046549394735523955 0.05586734304761561 0.017858399120131173
12.430162672563032 0.007026937355296777 0.0023846168006090704 0.05155248246559336 0.0014529790532384695 0.0032846928790685377 0.05480582137652582 0.012175146674330097
13.051727502996268 0.006600769537912452 0.0020512563021201622 0.05178846471138031 0.0011534360108624749 0.002388551894735918 0.05296431324060693 0.0078513964295001
13.673292333429512 0.00625259995458805 0.0016896948106751798 0.05158990151817899 0.0008664520560406752 0.0018115115583273184 0.05054382666897146 0.004854934395321268
14.294857163862748 0.005949233610265549 0.0013238561888336336 0.05087480240314823 0.0006065633013637161 0.0014391663838973765 0.04783587552566732 0.0028954331433941865
14.916421994295984 0.005654822991304167 0.0009813082985487295 0.049633921950682926 0.0003918477429122273 0.0011972144300101057 0.045184241793976856 0.0016328695404633062
15.537986824729227 0.005337861504159567 0.0006853423530588365 0.047914976666663465 0.00023218569146477242 0.0010369086489723414 0.042946491590259636 0.0008348216141454665
16.159551655162463 0.004977423730138181 0.00044950733204711526 0.045792025677496836 0.0001257281577099329 0.0009206624876480898 0.04144999252314279 0.0003700386710383937
16.7811164855957 0.004566773120633064 0.00027615148948932774 0.043339311583925254 6.207821937997547e-05 0.0008166527499223276 0.040934964474939585 0.00013750304177191283
17.402681316028943 0.004113320595206858 0.00015855003698960884 0.04062064335399378 2.7910216311861346e-05 0.0007024407799778202 0.041486892711955846 4.193970172528731e-05
18.02424614646218 0.003635128780494168 8.490463798030892e-05 0.03769319687033921 1.1416648466468508e-05 0.0005706944671040876 0.04297642165845481 1.0373122252253043e-05
18.645810976895422 0.0031552491160862415 4.23306808602615e-05 0.03461655308635886 4.246557833277113e-06 0.0004295566118596888 0.045035561072594495 2.0664370253342568e-06
19.26737580732866 0.0026957496152981678 1.961591386336393e-05 0.03145738264389084 1.435866507565191e-06 0.00029575772759591376 0.0470953988390554 3.303157437721743e-07
19.888940637761895 0.0022731667817540717 8.43558139959608e-06 0.028285564727976147 4.41242600239224e-07 0.00018481807978453822 0.048490950007913106 4.22781172575606e-08
20.510505468195138 0.0018964099552855568 3.361649823334406e-06 0.02516418055574024 1.2321612200573007e-07 0.00010433159457776223 0.048611113411558035 4.327748455550999e-09
21.132070298628374 0.0015671894220474789 1.2398111823103455e-06 0.022139779193228973 3.1264061191161384e-08 5.3059249257246924e-05 0.04704946806716552 3.540541466959827e-10
21.75363512906161 0.0012822182937924356 4.2268598054694337e-07 0.019238954498180253 7.207508802861266e-09 2.4271047602320528e-05 0.04370665077080332 2.3140069070269198e-11
22.375199959494854 0.001036032815903345 1.3307367730442262e-07 0.016473464181000135 1.5096265303239683e-09 9.976925467282137e-06 0.03881073365131442 1.2079373766778907e-12
22.99676478992809 0.0008233604010571874 3.865349533783952e-08 0.013851299410237727 2.8726747607578106e-10 3.683433343973513e-06 0.032851423544819444 5.0355635113612426e-14
23.618329620361326 0.0006404086962949374 1.0350754834354803e-08 0.011387923553225515 4.966238435091698e-11 1.2210164546807924e-06 0.026453675295804464 1.6762513924235567e-15
24.23989445079457 0.00048500592568321476 2.5536167569647705e-09 0.009111918217899686 7.799857846600231e-12 3.6334917208680224e-07 0.020233883978099183 4.455492013463616e-17
24.861459281227805 0.00035595415786432796 5.800934193155627e-10 0.007062285899484314 1.1129076796978328e-12 9.70543481822419e-08 0.014681484385444171 9.455931839461355e-19
25.48302411166104 0.0002521303577439539 1.212817960417978e-10 0.005278862662196252 1.442584265153576e-13 2.3268441509607452e-08 0.010093405790501829 1.6023488104009276e-20
26.104588942094285 0.00017178995276779418 2.3328097057074595e-11 0.0037904032994796714 1.6987509908092093e-14 5.006860648066068e-09 0.006567053174748591 2.167948359801749e-22
26.72615377252752 0.0001123003998053433 4.126751172195639e-12 0.002605468436799809 1.8172806653042783e-15 9.669422495973128e-10 0.004038755111369509 2.3419463277021242e-24
27.347718602960757 7.02928965312364e-05 6.712218384093749e-13 0.0017093783882905892 1.7661010735706383e-16 1.675973268559763e-10 0.0023449525232572613 2.0199435615106955e-26
27.969283433394 4.206665015509771e-05 1.0035906963619457e-13 0.0010675540546955854 1.5592222878222065e-17 2.607126215305071e-11 0.0012837624231946889 1.391024236348316e-28
28.590848263827237 2.404231289122235e-05 1.3791161817707324e-14 0.0006331357945931086 1.2505388826746951e-18 3.6398512253639195e-12 0.0006618362998507456 7.648259778984709e-31
29.212413094260473 1.3111945179695873e-05 1.7415413452637575e-15 0.0003557874825770992 9.111310717507211e-20 4.560692139625235e-13 0.0003209144991150899 3.357550944601507e-33
29.833977924693716 6.819376329899172e-06 2.0207012862541564e-16 0.00018904148292099004 6.0305488435843525e-21 5.128647030040923e-14 0.00014617541535888483 1.1768317492163728e-35
30.455542755126952 3.3807413165268893e-06 2.1540815116981905e-17 9.478229995797942e-05 3.625959834279304e-22 5.176061541891407e-15 6.247457805525149e-05 3.293349080022967e-38
